Blind decoding in $\alpha$-Stable noise: An online learning approach

A novel method for performing error control coding in Symmetric $\alpha-$Stable noise environments without any prior knowledge about the value of $\alpha$ is introduced. We use an online learning framework which employs multiple distributions to decode the received block and then combines these results based on the past performance of each individual distributions. The proposed method is also able to handle a mixture of Symmetric $\alpha-$Stable distributed noises. Performance results in turbo coded system highlight the utility of the work.

==> data/data_SaS140_08x10_bler.csv <==
ME_BCGM_1_40_x,ME_BCGM_1_40_y,Gaussian_x,Gaussian_y,Cauchy_x,Cauchy_y,Hegde_MEBCGM_0_90_x,Hegde_MEBCGM_0_90_y
0,1,0,1,0,1,0,1
1,0.999,1,0.997,1,1,1,0.9996
2,0.991,2,0.996,2,0.999,2,0.9909
3,0.951,3,0.951,3,0.978,3,0.951
4,0.844,4,0.898,4,0.888,4,0.8466
5,0.686,5,0.788,5,0.72,5,0.6729
6,0.474,6,0.64,6,0.531,6,0.4763
7,0.301,7,0.41,7,0.331,7,0.30022
8,0.201,8,0.227,8,0.174,8,0.17462
9,0.077,9,0.11,9,0.106,9,0.09909
10,0.064,10,0.064,10,0.0466853408029879,10,0.05395
11,0.0324254215304799,11,0.0421940928270042,11,0.0273074822501365,11,0.02846
12,0.0130890052356021,12,0.024703557312253,12,0.0220264317180617,12,0.01544
13,0.0075551526140828,13,0.0204834084391643,13,0.00792267469497702,13,0.00843
14,0.00463263226165107,14,0.00802568218298555,14,0.00548847420417124,14,0.00476
15,0.00309520861706079,15,0.00536595836016313,15,0.0021468441391155,15,0.00265
16,0.00192056541445802,16,0.00303785163132633,16,0.00182255595246774,16,0.00169


==> data/data_SaS140_wevo.csv <==
Gaussian_x,Gaussian_y,ME_BCGM_1_80_x,ME_BCGM_1_80_y,ME_BCGM_1_60_x,ME_BCGM_1_60_y,ME_BCGM_1_40_x,ME_BCGM_1_40_y,ME_BCGM_1_20_x,ME_BCGM_1_20_y,Cauchy_x,Cauchy_y
1,0.165890653045994,1,0.166574807008204,1,0.166711976013433,1,0.166849257972933,1,0.166986652979718,1,0.166986652979718
11,0.16020475984504,11,0.166113356093582,11,0.167624245865937,11,0.169148877988444,11,0.16873169923348,11,0.168177060973518
21,0.154309055844873,21,0.166037876006996,21,0.169350583999219,21,0.171595693775382,21,0.170329182257896,21,0.168377608115635
31,0.148569562614067,31,0.166167918043549,31,0.170884043540109,31,0.173863572943181,31,0.17158879087409,31,0.168926111985004
41,0.143487436026802,41,0.165446652173403,41,0.17168984216323,41,0.175982309649892,41,0.173251453057393,41,0.17014230692928
51,0.138256281026994,51,0.165839522205977,51,0.173234544626176,51,0.178591700864918,51,0.174092227127528,51,0.169985724148408
61,0.134455598184711,61,0.164498365094241,61,0.17339650169058,61,0.180681776091423,61,0.175839928288702,61,0.171127830650341
71,0.130608056663734,71,0.163113412695625,71,0.173786351090325,71,0.182584744594387,71,0.177545698517143,71,0.172361736438787
81,0.125567471906043,81,0.163004065287785,81,0.174961200404801,81,0.18533838629076,81,0.178598891726363,81,0.172529984384248
91,0.12161141283482,91,0.161549296171139,91,0.17555394374138,91,0.187503345835789,91,0.18023949536712,91,0.173542506049752
101,0.118118302136166,101,0.161229603139278,101,0.176509314554191,101,0.189301241409383,101,0.181071258750927,101,0.173770280010055
111,0.11336905514248,111,0.160454260680618,111,0.177696479114687,111,0.191833521613961,111,0.182139120272042,111,0.174507563176212
121,0.10998338146549,121,0.160080387962053,121,0.178747715961173,121,0.193604790610415,121,0.182764764748613,121,0.174818959252257
131,0.105472549568776,131,0.15943901495721,131,0.179503028178202,131,0.196029838309615,131,0.184142345937508,131,0.175413223048689
141,0.101362789472569,141,0.158877665337176,141,0.180497965296552,141,0.198582071363749,141,0.185162997549309,141,0.175516510980646
151,0.0983443828670154,151,0.158913440269299,151,0.181134014464388,151,0.199939066400777,151,0.185968498713861,151,0.17570059728466
161,0.0944603027784037,161,0.158658002475778,161,0.182337572614899,161,0.201931344961162,161,0.187050150154155,161,0.175562627015603
171,0.091313803104074,171,0.158246216333965,171,0.183216610794081,171,0.203741648655995,171,0.187797262362869,171,0.175684458749015
181,0.0872229825790077,181,0.158287543495413,181,0.184323459229173,181,0.20564848045264,181,0.188931783436369,181,0.175585750807398
191,0.0849700616696454,191,0.158054240171992,191,0.184963019555394,191,0.207554503946825,191,0.189275480685749,191,0.175182693970395
201,0.0813734557652578,201,0.156559589532838,201,0.186101792830732,201,0.209866294580621,201,0.190127547969815,201,0.175971319320736
211,0.0784867808659093,211,0.156060375194976,211,0.186580345271346,211,0.211796058288665,211,0.191087739921929,211,0.175988700457175
221,0.0748342196422566,221,0.154921931683369,221,0.186750147336793,221,0.214093113822486,221,0.192525264066832,221,0.176875323448263
231,0.0712482880536827,231,0.154710918938621,231,0.187727915803439,231,0.216635909751207,231,0.192897105790539,231,0.176779861662512
241,0.0687802978035096,241,0.153970442745624,241,0.188218615705628,241,0.218637174822868,241,0.193879490250166,241,0.176513978672203
251,0.0662953471478586,251,0.152871191313874,251,0.188419423361678,251,0.220679456754979,251,0.194886773927847,251,0.176847807493762
261,0.0634635195479027,261,0.151613687752683,261,0.188724462193836,261,0.222863648580932,261,0.196491937855077,261,0.176842744069569
271,0.0613906179528501,271,0.150824049245307,271,0.189761291088967,271,0.225197491570625,271,0.196759977356037,271,0.176066572786214
281,0.0589824224638658,281,0.150375752835244,281,0.190761025623256,281,0.227317553273577,281,0.197308749870874,281,0.175254495933183
291,0.0557241523335315,291,0.148770760139001,291,0.191069612182409,291,0.22956715399697,291,0.198606382325386,291,0.176261939022702
301,0.0532526941440343,301,0.147658956097613,301,0.191366590017954,301,0.231633606880831,301,0.199406879792209,301,0.176681273067358
311,0.0511550973897908,311,0.146229131248233,311,0.191710080610329,311,0.233774816621801,311,0.200423614993189,311,0.176707259136657
321,0.0491139409859614,321,0.145093843056534,321,0.191478438425806,321,0.235422222938732,321,0.201669927369264,321,0.177221627223703
331,0.0471124834802317,331,0.14383991369241,331,0.191550191836698,331,0.237652536943922,331,0.202410844911723,331,0.177434029135015
341,0.0455431870381359,341,0.142642429256685,341,0.191683260586048,341,0.239980711209999,341,0.202885185085693,341,0.177265226823439
351,0.0437825246580381,351,0.142185479260757,351,0.191699345263872,351,0.241189090468037,351,0.203571369548719,351,0.177572190800577
361,0.0419075485001106,361,0.140883741926976,361,0.191356661332527,361,0.243147819933242,361,0.20471844660116,361,0.177985781705984
371,0.0398922285242565,371,0.13928393193616,371,0.191218968150913,371,0.245384727978967,371,0.205922691439564,371,0.17829745197014
381,0.0382129093754018,381,0.137433345520873,381,0.190551264636814,381,0.248177863898132,381,0.207070081917672,381,0.178554534651107
391,0.0365769970157002,391,0.13651383867279,391,0.190683765389411,391,0.249991227615439,391,0.207555477887748,391,0.178678693418911
401,0.0351750317826068,401,0.135007365910665,401,0.190138169380486,401,0.251957681514719,401,0.208672199106049,401,0.179049552305474
411,0.0336153211465538,411,0.134441778761844,411,0.190749504174121,411,0.253601392809611,411,0.208998775476579,411,0.178593227631291
421,0.0323603552077943,421,0.133424947276552,421,0.190871467119273,421,0.255650444349584,421,0.209132406786923,421,0.178560379259874
431,0.0309642154374084,431,0.132813707194814,431,0.191725180535742,431,0.25742880270431,431,0.209032876472502,431,0.178035217655223
441,0.0293215632549108,441,0.132461968358172,441,0.192164138316016,441,0.259295635431681,441,0.209339076483511,441,0.177417618155709
451,0.0281143568035518,451,0.131692600380252,451,0.192468576977957,451,0.260992232018504,451,0.209325836621262,451,0.177406397198474
461,0.0270240883814475,461,0.130822814852822,461,0.192619067064895,461,0.262273506826215,461,0.210007457233917,461,0.177253065640703
471,0.0255857538159824,471,0.129916561195708,471,0.192707060021788,471,0.264562068721982,471,0.210622861346073,471,0.176605694898467
481,0.0248844020890103,481,0.128770255974458,481,0.192744037695795,481,0.265922929825666,481,0.211184128804137,481,0.176494245610933
491,0.0239317361745228,491,0.127041159113052,491,0.192835508694721,491,0.267806852578551,491,0.211806738531986,491,0.176578004907167
501,0.0226437807818285,501,0.125771026227383,501,0.192961386017954,501,0.269752159879199,501,0.212469020697819,501,0.176402626395816
511,0.0217841580832606,511,0.124943646898329,511,0.192641062941868,511,0.27153023196209,511,0.21299110863801,511,0.176109791476443
521,0.0208663530408724,521,0.12409351507842,521,0.19211937995479,521,0.273708160664453,521,0.213290339980845,521,0.17592225128062
531,0.0198913780241244,531,0.122860281128653,531,0.19115183736934,531,0.27525948427067,531,0.214499227354123,531,0.176337791853089
541,0.0187843858480942,541,0.121796547429831,541,0.191377868993049,541,0.277177448169838,541,0.214752866604001,541,0.176110882955186
551,0.0179970604021094,551,0.120995352373268,551,0.191060235145141,551,0.279234303744323,551,0.214749679330045,551,0.175963369005114
561,0.0171458573895013,561,0.120017026036685,561,0.191081782589941,561,0.281110837736195,561,0.214950757839077,561,0.1756937384086
571,0.0164787658161241,571,0.118523696776074,571,0.191048581661295,571,0.283385044635071,571,0.215622181663146,571,0.174941729448291
581,0.0157936327400357,581,0.117591713361882,581,0.191427845800752,581,0.285353434255396,581,0.215694846781032,581,0.174138527060902
591,0.0152115437932076,591,0.115993834892468,591,0.190858077956931,591,0.28709182223124,591,0.216651912317137,591,0.174192808809016
601,0.0146217910188252,601,0.114284307014184,601,0.189599436446065,601,0.288979479417872,601,0.217896988940135,601,0.174617997162918
611,0.0139903529268749,611,0.113195424803946,611,0.189501041379759,611,0.291216760937948,611,0.218142732286296,611,0.173953687665176
621,0.0134670291731075,621,0.111777372458788,621,0.189140210867738,621,0.29354750930135,621,0.218445417200096,621,0.17362246099892
631,0.0130222247985159,631,0.111061653945086,631,0.189326511496691,631,0.295777958334298,631,0.218300907467228,631,0.172510743958181
641,0.0126359550736009,641,0.11082592253985,641,0.189547723434747,641,0.296855697015784,641,0.218555973524478,641,0.17157872841154
651,0.0120191823754654,651,0.109935943310395,651,0.18989200913535,651,0.298375683170073,651,0.218592791947285,651,0.171184390061432
661,0.0116596463054836,661,0.108685650137255,661,0.189752031858933,661,0.30111537872783,661,0.218431658133385,661,0.170355634837114
671,0.0112463909435711,671,0.108075382712564,671,0.189464745798473,671,0.302895092292831,671,0.218640192089543,671,0.169678196163018
681,0.0108576084933198,681,0.107124092591679,681,0.189505173156674,681,0.304710386372208,681,0.218506911381819,681,0.1692958280043
691,0.0104050306951619,691,0.106095157056771,691,0.190016659848228,691,0.306288230484464,691,0.218556308597333,691,0.168638613318042
701,0.0100273589500592,701,0.105753671081035,701,0.19034280026418,701,0.308079276213932,701,0.218391474342234,701,0.167405419148559
711,0.00960983235274906,711,0.104484405603105,711,0.189456627415491,711,0.309688870304493,711,0.219171374839357,711,0.167588889484804
721,0.00911749886501812,721,0.103551845664086,721,0.18900618350177,721,0.311762656147049,721,0.219371378459564,721,0.167190437362513
731,0.00869165730932632,731,0.102693694868143,731,0.189144724582806,731,0.313535842634711,731,0.219171067861623,731,0.16676301274339
741,0.00835114269099626,741,0.102478128955403,741,0.189526107240539,741,0.315204149884097,741,0.218711002505611,741,0.165729468723354
751,0.00794968994756886,751,0.101650494020122,751,0.189393326594485,751,0.316022116939433,751,0.219098145793968,751,0.165886226704424
761,0.00755097424360523,761,0.100774643940452,761,0.188846445013325,761,0.317191442957306,761,0.219547110699255,761,0.166089383146057
771,0.00725209905454493,771,0.100107982045717,771,0.188370829585442,771,0.318745177538122,771,0.219716404899342,771,0.165807506876832
781,0.00694389629245854,781,0.0989805678624386,781,0.18778880071363,781,0.320914562891461,781,0.219940862713529,781,0.165431309526483
791,0.00668898835154191,791,0.0983765096048803,791,0.187721285611978,791,0.322387459079551,791,0.219861788084758,791,0.164963969267292
801,0.00641955372263679,801,0.0977349700740043,801,0.187729246741413,801,0.323997336091085,801,0.219690204440998,801,0.164428688929863
811,0.00617148760327264,811,0.0971033523258235,811,0.187748302825563,811,0.326171014845045,811,0.219170618945266,811,0.16363522345503
821,0.00593914383531143,821,0.0963374131175666,821,0.187806915796706,821,0.328158220877402,821,0.218878414505955,821,0.162879891867059
831,0.00568375510467194,831,0.0952808691578396,831,0.187591033139833,831,0.329403845922487,831,0.219347834035841,831,0.162692662639327
841,0.00541511982948176,841,0.094747422624884,841,0.187464333584687,841,0.330811139216918,841,0.219380189743925,841,0.162181795000104
851,0.00515190350345796,851,0.0943166735254214,851,0.187844968042978,851,0.332849907259286,851,0.218922762262251,851,0.160913785406605
861,0.00492107562110654,861,0.0939533552321011,861,0.188047804406915,861,0.335134782700094,861,0.218438758212277,861,0.159504223827506
871,0.00471091610991387,871,0.0934117963944922,871,0.187580469534015,871,0.337065000824371,871,0.218254904291813,871,0.158976912845395
881,0.00452497563039603,881,0.0924994973409737,881,0.187437961164598,881,0.338755188410489,881,0.218448418600012,881,0.158333958853531
891,0.00431016292891083,891,0.0917346386808271,891,0.187270278863778,891,0.340968755735074,891,0.218432718627399,891,0.157283445164011
901,0.00413335592888221,901,0.0909911529924338,901,0.187133695567847,901,0.343253556216652,901,0.218093814132316,901,0.156394425161869
911,0.00395904113555376,911,0.0903681757316764,911,0.186926426691623,911,0.344570931949852,911,0.218211190293922,911,0.155964234197373
921,0.00379863668370481,921,0.0890943393870059,921,0.186734682296289,921,0.347348321798875,921,0.217987354780246,921,0.15503666505388
931,0.00363791466294011,931,0.0877463772147228,931,0.186808312529057,931,0.349781034923367,931,0.218073308066886,931,0.153953052603027
941,0.00344083987946048,941,0.0869080594298764,941,0.18670645782161,941,0.35132113973444,941,0.218133884998971,941,0.153489618135642
951,0.00326926355036579,951,0.0862565300017229,951,0.186684642963677,951,0.35301927545607,951,0.217928940662328,951,0.152841347365836
961,0.0031114155115324,961,0.085893734360223,961,0.186819832192737,961,0.35473186757177,961,0.21736988235678,961,0.152073268006958
971,0.00295327020250624,971,0.0846741321193558,971,0.18614847899887,971,0.356965697258891,971,0.217481984203619,971,0.151776437216758
981,0.00281331659899215,981,0.0839122252130941,981,0.186151380106189,981,0.359034031421784,981,0.217306428773927,981,0.150782617886013
991,0.00271722627723757,991,0.0824592771747243,991,0.186117681658631,991,0.360449470077885,991,0.217625062692425,991,0.150631282119098
1001,0.00261238678828548,1001,0.0812597736506982,1001,0.185536108988383,1001,0.362591388955692,1001,0.217839745765715,1001,0.150160595851226
1011,0.00248851261756144,1011,0.0805924792325125,1011,0.184923555325065,1011,0.36438129924742,1011,0.218195502195399,1011,0.149418651382041
1021,0.00240957825864424,1021,0.0793314354711066,1021,0.184443229395017,1021,0.366438728111434,1021,0.218346481820727,1021,0.149030546943072
1031,0.0023122478283493,1031,0.0788048294771311,1031,0.184277622838378,1031,0.368528512202307,1031,0.217791597995658,1031,0.148285189658177
1041,0.00220630150231377,1041,0.0782244238419302,1041,0.183977411194144,1041,0.37005421801739,1041,0.217615840044195,1041,0.147921805400027
1051,0.0021093575566864,1051,0.0775455450461845,1051,0.183585690129798,1051,0.371705960207644,1051,0.217689392903037,1051,0.147364054156651
1061,0.00200632369725178,1061,0.0762894262450065,1061,0.183307810204006,1061,0.373595392106529,1061,0.217538881646272,1061,0.147262166100934
1071,0.00190873424450752,1071,0.0757526433099063,1071,0.182919200600519,1071,0.375575418613975,1071,0.217256459241302,1071,0.14658754398979
1081,0.00183961681489038,1081,0.0745888973984462,1081,0.182346695022687,1081,0.377805299797441,1081,0.217290740729941,1081,0.146128750236595
1091,0.00176084186332361,1091,0.0736633434095225,1091,0.181871605370392,1091,0.379935481849051,1091,0.217260445446115,1091,0.145508282061595
1101,0.00169607534539173,1101,0.0726679894346753,1101,0.18149361190361,1101,0.38165076769833,1101,0.217166118819942,1101,0.145325436798051
1111,0.00160809754079692,1111,0.0714985128623385,1111,0.180940128466093,1111,0.383316059175021,1111,0.217396737562602,1111,0.145240464393149
1121,0.00153845835256887,1121,0.0709250257855996,1121,0.180525996384083,1121,0.385917217900621,1121,0.216899164335965,1121,0.144194137241162
1131,0.00145817151310922,1131,0.0706270703167325,1131,0.180806401505969,1131,0.387472289145192,1131,0.216165831833394,1131,0.143470235685603
1141,0.00137713813610176,1141,0.0695046893918882,1141,0.17969934027708,1141,0.389563316067985,1141,0.216439764128257,1141,0.143415751998688
1151,0.00131616036601433,1151,0.0687071772739692,1151,0.179548477806838,1151,0.391163371971164,1151,0.216792741829099,1151,0.142472070752915
1161,0.00125961190494363,1161,0.0681242464820734,1161,0.179348874714394,1161,0.392986356094016,1161,0.216551734485472,1161,0.141729176319102
1171,0.00120434450906705,1171,0.0676487521594979,1171,0.178831548273926,1171,0.394766486689218,1171,0.21646096399004,1171,0.14108790437825
1181,0.00115753856887997,1181,0.0670303208607717,1181,0.17866128313055,1181,0.396343254416578,1181,0.216432950902202,1181,0.140374652121018
1191,0.0010991290595962,1191,0.0664314143038487,1191,0.178234795488103,1191,0.397681947812664,1191,0.21662837690435,1191,0.139924336431438
1201,0.00105066186627049,1201,0.0656276712570829,1201,0.177826201734757,1201,0.399391649699257,1201,0.21684455803653,1201,0.139259257406102
1211,0.00101230169961521,1211,0.0647058342891784,1211,0.176923076992337,1211,0.401638149366994,1211,0.217168635305757,1211,0.138552002346119
1221,0.000957434905791939,1221,0.0638751175657469,1221,0.176240225379889,1221,0.403394819790349,1221,0.217401502003731,1221,0.138130900354493
1231,0.000926370795157744,1231,0.0633999919812206,1231,0.176085004653781,1231,0.40603640514766,1231,0.2166743152233,1231,0.13687791219888
1241,0.000868050557417225,1241,0.063035899827378,1241,0.176375578188711,1241,0.407711998629338,1241,0.216140478216639,1241,0.135867994580517
1251,0.000830345102067611,1251,0.0622136697732956,1251,0.175658268601716,1251,0.409409997694164,1251,0.216683627991693,1251,0.135204090837064
1261,0.000793126467128634,1261,0.0614142072173656,1261,0.175266483525566,1261,0.411534304570121,1261,0.216200340684076,1261,0.134791537535743
1271,0.000752515713263613,1271,0.0609682040019437,1271,0.174711232316267,1271,0.413621209820711,1271,0.215692879402799,1271,0.134253958745015
1281,0.000722943543093764,1281,0.0600366739231936,1281,0.173892677418211,1281,0.416112261304797,1281,0.2153903277185,1281,0.133845116092204
1291,0.000689619774569407,1291,0.0594303878837563,1291,0.173559359628532,1291,0.418058541359354,1291,0.215331667019405,1291,0.132930424334383
1301,0.000658968675092835,1301,0.0590775787628654,1301,0.173383212139249,1301,0.420047562777298,1301,0.214582582066616,1301,0.132250095578878
1311,0.000628392886180668,1311,0.0586068306783007,1311,0.172853220475825,1311,0.422572454844348,1311,0.213926653628055,1311,0.131412447487291
1321,0.00060174940264224,1321,0.0577147711225246,1321,0.172620902745135,1321,0.424443077911655,1321,0.213815057455917,1321,0.130804441362126
1331,0.000573743467031365,1331,0.0570582175756747,1331,0.171784687683052,1331,0.426579799851188,1331,0.213832756637413,1331,0.13017079478564
1341,0.000545342780127701,1341,0.0562803296926784,1341,0.171406626419278,1341,0.428100570485895,1341,0.213889681407242,1341,0.129777449214779
1351,0.000518847802145857,1351,0.0558876729691918,1351,0.171476387246008,1351,0.430041062515418,1351,0.213097889866475,1351,0.128978139600761
1361,0.000494659636298839,1361,0.0550204647954729,1361,0.170772241309157,1361,0.431814959392617,1361,0.213449167563184,1361,0.128448507303271
1371,0.000478876621775327,1371,0.05432765334048,1371,0.169735941214944,1371,0.433811902187781,1371,0.213555540448076,1371,0.128090086186945
1381,0.000452913859974494,1381,0.0535851464152777,1381,0.168799863985803,1381,0.436419822353019,1381,0.213253675210795,1381,0.127488578175131
1391,0.000435238982162962,1391,0.0529990897167933,1391,0.168195125265297,1391,0.437729306025665,1391,0.213190455949227,1391,0.127450784060855
1401,0.000411545204022512,1401,0.0527812212040038,1401,0.16805612678983,1401,0.43880997428415,1401,0.213014272791039,1401,0.126926859726955
1411,0.000392750481889789,1411,0.0519712151091208,1411,0.167532856184658,1411,0.441422450690273,1411,0.212876042385072,1411,0.125804685148987
1421,0.000376874514835674,1421,0.051370312655021,1421,0.167515136748811,1421,0.44392626803883,1421,0.212153855942957,1421,0.124657552099546
1431,0.000362443300901489,1431,0.0505967296728516,1431,0.167317536261505,1431,0.445964831062256,1431,0.211555038701587,1431,0.124203421000898
1441,0.000347350449816167,1441,0.0498249749108616,1441,0.166675139835642,1441,0.448293315297712,1441,0.211437815083009,1441,0.123421404422959
1451,0.000329730938276962,1451,0.0492442424471766,1451,0.16609402295702,1451,0.450422672434615,1451,0.211221576423613,1451,0.122687754799298
1461,0.000312611120608877,1461,0.0488898931143871,1461,0.165988298976327,1461,0.452364583145245,1461,0.210739909359399,1461,0.121704704284033
1471,0.000297869111361062,1471,0.0484218873347456,1471,0.166167981588125,1471,0.453973922908093,1471,0.210101550389182,1471,0.121036788668494
1481,0.000286073235380892,1481,0.0479424523673486,1481,0.16533726890054,1481,0.456188241136832,1481,0.209913357005963,1481,0.120332607353936
1491,0.000272841717807018,1491,0.0475286382531517,1491,0.164993079593557,1491,0.457869187542697,1491,0.209648868912545,1491,0.119687383980243
1501,0.000260717966770128,1501,0.0470917353054156,1501,0.164285764800367,1501,0.459674516175534,1501,0.209611029399059,1501,0.119076236352854
1511,0.000248930744501165,1511,0.0465826218495922,1511,0.163718023078032,1511,0.461112429242554,1511,0.209575547951799,1511,0.118762447133522
1521,0.000237874043348537,1521,0.0460793794640076,1521,0.162751150569029,1521,0.462939426347704,1521,0.209541741381131,1521,0.118450428194779
1531,0.000226778681572831,1531,0.0454379249140902,1531,0.162345651598923,1531,0.464836909866234,1531,0.209191783347275,1531,0.117960951591906
1541,0.000217361866731427,1541,0.0447503536395394,1541,0.162008696989971,1541,0.466936815436682,1541,0.208757597800206,1541,0.117329174266871
1551,0.000208010543231674,1551,0.0440043203530609,1551,0.161287006341076,1551,0.469084900272439,1551,0.208513061205929,1551,0.116902701284264
1561,0.000198419484488825,1561,0.0435234610550467,1561,0.160843046765586,1561,0.470496856563943,1561,0.208453223570677,1561,0.116484992560258
1571,0.000188400993269762,1571,0.0428853454517113,1571,0.160189861235783,1571,0.472070415097205,1571,0.208462888712506,1571,0.116203088509524
1581,0.000179696830040601,1581,0.0422732225917288,1581,0.159865104079766,1581,0.473445851832657,1581,0.208554633138083,1581,0.115681491527724
1591,0.000171928496388744,1591,0.0419374425804729,1591,0.158856584958812,1591,0.475911926567455,1591,0.20826499103135,1591,0.114857126365521
1601,0.00016728635898748,1601,0.0413460754622544,1601,0.158692812941898,1601,0.477381986017171,1601,0.208050281785003,1601,0.114361557434687
1611,0.000160843076837683,1611,0.0408145966670213,1611,0.158599086117347,1611,0.478673484081371,1611,0.207927403553172,1611,0.113824586504252
1621,0.000153527545471621,1621,0.0403286440392602,1621,0.158136118892683,1621,0.481220998415472,1621,0.207320441840395,1621,0.112840269266718
1631,0.000146835472113463,1631,0.0400592113923629,1631,0.157987313424093,1631,0.48275091987569,1631,0.206784652851518,1631,0.112271066984222
1641,0.000141579253929914,1641,0.0397869204154053,1641,0.157690316940106,1641,0.484229010140863,1641,0.206735984232427,1641,0.111416189017269
1651,0.000135032647851354,1651,0.0394440107200339,1651,0.157364081846295,1651,0.486019566042267,1651,0.20630828179312,1651,0.110729026950433
1661,0.000129752813124009,1661,0.0391059933212637,1661,0.156917083828145,1661,0.488242626507481,1661,0.205552989825731,1661,0.110051553704255
1671,0.000123463848879095,1671,0.038361283156931,1671,0.156355138952742,1671,0.490111562269084,1671,0.205661562680662,1671,0.109386989091702
1681,0.000118059113100954,1681,0.038034872756924,1681,0.156177449261923,1681,0.491169098109737,1681,0.205597001967664,1681,0.108903518790651
1691,0.000113053785668894,1691,0.0377345537049556,1691,0.155839640777627,1691,0.492938808573621,1691,0.205152300047261,1691,0.108221643110865
1701,0.000106925477061729,1701,0.0375268065989085,1701,0.155492788227827,1701,0.495498846008477,1701,0.204190842920862,1701,0.107183790766863
1711,0.000101123848564635,1711,0.0372874621686354,1711,0.155138243466287,1711,0.496816657256868,1711,0.203893021164132,1711,0.106763492095513
1721,9.65849131374186e-05,1721,0.0369273095595926,1721,0.154909665152874,1721,0.498130570843348,1721,0.20359260830749,1721,0.106343261223558
1731,9.16060185310567e-05,1731,0.0366156141300803,1731,0.154744240696256,1731,0.500062234545998,1731,0.203040663842581,1731,0.105445640766554
1741,8.8362628527074e-05,1741,0.0360535431328574,1741,0.153375490952424,1741,0.502209836926482,1741,0.20324237488699,1741,0.105030391472721
1751,8.41636731241964e-05,1751,0.0356361372956202,1751,0.153104657758559,1751,0.504635147312254,1751,0.202383106064825,1751,0.104156787895617
1761,8.00492898504203e-05,1761,0.0352020150390336,1761,0.152740802633217,1761,0.506344997375094,1761,0.202234796862758,1761,0.103397338800047
1771,7.63868205543198e-05,1771,0.0346302198809607,1771,0.152001375809316,1771,0.508895650215334,1771,0.201753359339527,1771,0.102643007934307
1781,7.28658091304222e-05,1781,0.0343935612264414,1781,0.151460483156853,1781,0.510014966225357,1781,0.201864521076663,1781,0.102193602505556
1791,6.9903699168753e-05,1791,0.0340437794280022,1791,0.151408314264353,1791,0.511941938719136,1791,0.201131670405703,1791,0.101404393483637
1801,6.57679349504636e-05,1801,0.0336512064500219,1801,0.151272449830413,1801,0.512747162938614,1801,0.20111666416546,1801,0.10114674868054
1811,6.2571036346981e-05,1811,0.0331689282188785,1811,0.150584546195943,1811,0.51463418859551,1811,0.200697083924595,1811,0.100852682028727
1821,5.98573794731996e-05,1821,0.032684743738752,1821,0.149366736918425,1821,0.51638884099929,1821,0.200884688371554,1821,0.100615132592506
1831,5.7674068928978e-05,1831,0.0324130418925118,1831,0.148858446407625,1831,0.518031633314934,1831,0.200696068696341,1831,0.0999431356196596
1841,5.55483310347458e-05,1841,0.0319462337023937,1841,0.148170968876758,1841,0.520329206020805,1841,0.200098330371309,1841,0.0993997126976991
1851,5.3261119826617e-05,1851,0.0317083117444395,1851,0.147917288953459,1851,0.521580592282576,1851,0.199755746871412,1851,0.0989847990282864
1861,5.07318947716101e-05,1861,0.0313939156859496,1861,0.147539609675118,1861,0.52368599309445,1861,0.199245707734969,1861,0.0980840419147423
1871,4.87545003368796e-05,1871,0.031205835205053,1871,0.147260528672876,1871,0.525283265884083,1871,0.198705193855916,1871,0.0974964218817348
1881,4.68524542510073e-05,1881,0.03076347125268,1881,0.146252468991376,1881,0.527299867092977,1881,0.198648785126214,1881,0.0969885550825024
1891,4.43278111336454e-05,1891,0.0303037112505612,1891,0.145736526009923,1891,0.528911136495729,1891,0.198437415006351,1891,0.0965668834263014
1901,4.20902754457793e-05,1901,0.0299336970654704,1901,0.145146897352267,1901,0.530251491234351,1901,0.198449636125242,1901,0.096176187947223
1911,4.01175316497766e-05,1911,0.0296317221975118,1911,0.14475101397009,1911,0.531423357259129,1911,0.198397687561764,1911,0.0957561014798558
1921,3.81449082566568e-05,1921,0.0294310478739595,1921,0.14436364812238,1921,0.532625254575444,1921,0.19835597211708,1921,0.09518593240288
1931,3.64178426102771e-05,1931,0.0290629745305744,1931,0.143854836846982,1931,0.534694477806225,1931,0.197656864298261,1931,0.0946944286753479
1941,3.46701989201287e-05,1941,0.0289735080747473,1941,0.143766576444267,1941,0.53657021692699,1941,0.196562415751087,1941,0.0940926126039886
1951,3.26774617226469e-05,1951,0.0287143749771869,1951,0.143422094096697,1951,0.537934717246174,1951,0.196414511057508,1951,0.0934816251607117
1961,3.12032886672759e-05,1961,0.0284068500446696,1961,0.143530598592421,1961,0.540117106041674,1961,0.195433785467446,1961,0.0924804565651216
1971,2.95879197577767e-05,1971,0.0279757179156757,1971,0.142520540781002,1971,0.542085939336801,1971,0.195179846657928,1971,0.0922083673888346
1981,2.84849254593982e-05,1981,0.0275380932364513,1981,0.14180035968363,1981,0.545149048850332,1981,0.194193568922938,1981,0.0912904443811898
1991,2.69941460904031e-05,1991,0.027170955549165,1991,0.141648044838651,1991,0.546809325459977,1991,0.193825366950071,1991,0.0905193130560463
2001,2.56412107006562e-05,2001,0.0270489385937327,2001,0.141360587527718,2001,0.548401396574837,2001,0.193272868170529,2001,0.0898905679224827
2011,2.40769912439881e-05,2011,0.0266627695292342,2011,0.140263029677159,2011,0.550903627317927,2011,0.192880413438302,2011,0.0892660830461347
2021,2.26942630253468e-05,2021,0.0263170999564956,2021,0.13981885827105,2021,0.552332413854373,2021,0.192744993199983,2021,0.0887639404550732
2031,2.17682763626602e-05,2031,0.0259811160197668,2031,0.139289316756011,2031,0.553875851251677,2031,0.192331369016005,2031,0.0885005786801778
2041,2.08429088166145e-05,2041,0.0257305331191185,2041,0.138857273514443,2041,0.555805831593004,2041,0.191577044052815,2041,0.0880084748118032
2051,2.00062379215749e-05,2051,0.0255243740898869,2051,0.138426689388285,2051,0.557284110917567,2051,0.191297646790558,2051,0.0874471725757825
2061,1.91895193836612e-05,2061,0.0253853354576675,2061,0.138126675694294,2061,0.558829431129475,2061,0.190883045286189,2061,0.0867563229129911
2071,1.82656817950714e-05,2071,0.0250131779816223,2071,0.138133231985322,2071,0.560237693407997,2071,0.190264623929358,2071,0.0863330070139052
2081,1.74530738244047e-05,2081,0.0246597782245325,2081,0.137873459331059,2081,0.561952628211504,2081,0.189750559750777,2081,0.0857461214083026
2091,1.65109517996505e-05,2091,0.0243288090916234,2091,0.137599571666579,2091,0.563612995939398,2091,0.189217802674521,2091,0.0852243096760791
2101,1.56639130812455e-05,2101,0.024030651480593,2101,0.136811189700466,2101,0.565480743701065,2101,0.189065120028297,2101,0.0845966311764978
2111,1.47968358776942e-05,2111,0.0237322043026988,2111,0.136116720379196,2111,0.566793682737281,2111,0.189036711728111,2111,0.0843058840168356
2121,1.40040992529418e-05,2121,0.0234430105117012,2121,0.135346373490093,2121,0.568712052959295,2121,0.188586770258322,2121,0.0838977886813356
2131,1.33586460143309e-05,2131,0.0231872786613614,2131,0.135087544345722,2131,0.570434781663889,2131,0.18822612703511,2131,0.0830509096479041
2141,1.27622894517002e-05,2141,0.0229691575786021,2141,0.13470088096372,2141,0.572088858758921,2141,0.187687364181635,2141,0.08254097622767
2151,1.21955745806784e-05,2151,0.0226093479510554,2151,0.134459215531428,2151,0.57388980480023,2151,0.187042462499602,2151,0.0819869736431043
2161,1.15828253225135e-05,2161,0.0224309020536171,2161,0.134279315190806,2161,0.575012089465681,2161,0.186792208156072,2161,0.0814739023085015
2171,1.12016467211045e-05,2171,0.0220891331201722,2171,0.13354597893497,2171,0.577073270001924,2171,0.186384750189348,2171,0.0808956661068653
2181,1.06288881829243e-05,2181,0.021858287764855,2181,0.13324259631235,2181,0.578612899196074,2181,0.185961331268165,2181,0.0803142565703738
2191,1.01167840770452e-05,2191,0.0215192671952353,2191,0.132587221797544,2191,0.580525764730628,2191,0.185504167895268,2191,0.0798534615972472
2201,9.59091614607645e-06,2201,0.0212928635772095,2201,0.132059031322402,2201,0.58251251380197,2201,0.184917319266533,2201,0.0792086811157391
2211,9.25427419647589e-06,2211,0.0210938432021334,2211,0.131580675590222,2211,0.583756362226757,2211,0.184703036245036,2211,0.078856828461655
2221,8.85283817708346e-06,2221,0.0208714476164595,2221,0.131485764379889,2221,0.585259095767937,2221,0.183963107309155,2221,0.078411732088383
2231,8.36924290201425e-06,2231,0.0205603374766948,2231,0.131134996209987,2231,0.587070702082575,2231,0.183472343896214,2231,0.0777532510916269
2241,7.99961600558764e-06,2241,0.0203938783625958,2241,0.130932673862404,2241,0.588098075030572,2241,0.183189272584921,2241,0.0773781005435022
2251,7.59962003544838e-06,2251,0.0201383619210179,2251,0.130575626624557,2251,0.589398086984008,2251,0.182840163184393,2251,0.077040161665989
2261,7.21361440458433e-06,2261,0.019885853948788,2261,0.129897127109535,2261,0.591181660809935,2261,0.182640223345364,2261,0.0763879211719743
2271,6.93156538226425e-06,2271,0.0196183292201358,2271,0.129421695077157,2271,0.593397639485403,2271,0.181822023511832,2271,0.0757333811400904
2281,6.66122802549035e-06,2281,0.0193882820142814,2281,0.129173717474425,2281,0.595683062682839,2281,0.181026068770383,2281,0.0747222078300458
2291,6.40030673060986e-06,2291,0.0190788743057729,2291,0.127952100584436,2291,0.597871979676904,2291,0.18064739596346,2291,0.0744432491626961
2301,6.10296628212226e-06,2301,0.0188324622781871,2301,0.127448304959494,2301,0.599452377232808,2301,0.180232584356126,2301,0.0740281682071029
2311,5.86254975278883e-06,2311,0.0184819234585385,2311,0.126421625488808,2311,0.601515355615866,2311,0.179961854334183,2311,0.0736133785528518
2321,5.66560526759704e-06,2321,0.0183528617086731,2321,0.12605654418571,2321,0.602747791485323,2321,0.179737810555878,2321,0.0730993264591479
2331,5.39440911151428e-06,2331,0.0181039364377855,2331,0.125477802772397,2331,0.604441757487436,2331,0.179207390615201,2331,0.0727637182780695
2341,5.1452881054052e-06,2341,0.0177433527477183,2341,0.124608957318984,2341,0.607213672637338,2341,0.178406516835258,2341,0.0720223551725954
2351,4.91163911133624e-06,2351,0.0174901757443223,2351,0.124152364129233,2351,0.609487211369571,2351,0.177460411936782,2351,0.0714049251809807
2361,4.6876446408473e-06,2361,0.0172939445754677,2361,0.123978006269083,2361,0.61114132798611,2361,0.176628677787437,2361,0.0709533557372616
2371,4.50671224795919e-06,2371,0.0169302659169964,2371,0.122878689404141,2371,0.612742919751245,2371,0.17665479284154,2371,0.070788825373829
2381,4.33397617640471e-06,2381,0.016729668011866,2381,0.122224975004661,2381,0.614015043708599,2381,0.176439660436346,2381,0.0705863188623523
2391,4.07503962396509e-06,2391,0.0166631178826509,2391,0.12224083365679,2391,0.615106502941167,2391,0.175737788636356,2391,0.0702476818434121
2401,3.88797822236119e-06,2401,0.0164303747916465,2401,0.12122993415223,2401,0.617090144228731,2401,0.175291592370043,2401,0.0699540664791275
2411,3.70232595425229e-06,2411,0.0161296547929471,2411,0.120787535140503,2411,0.618900313926746,2411,0.174651908551265,2411,0.0695268852625853
2421,3.52776047492727e-06,2421,0.015792335590304,2421,0.119829320539391,2421,0.621618436664558,2421,0.173837807272966,2421,0.068918572172306
2431,3.35372744145815e-06,2431,0.0155926214994206,2431,0.119586764094469,2431,0.623431564337569,2431,0.173058052383041,2431,0.0683276439580593
2441,3.22001536011346e-06,2441,0.0154720739158859,2441,0.119544564086682,2441,0.624752418897275,2441,0.172428324641327,2441,0.0677993984434699
2451,3.06856376389161e-06,2451,0.0152003124440242,2451,0.118806045841296,2451,0.626540197493555,2451,0.172069825976771,2451,0.0673805496805901
2461,2.91961867333695e-06,2461,0.0148729743467433,2461,0.117498169477109,2461,0.628374663029462,2461,0.172006367207354,2461,0.0672449063206577
2471,2.76556051984495e-06,2471,0.0146198016577601,2471,0.116356882305354,2471,0.630520668132229,2471,0.171743497523266,2471,0.0667563848208716
2481,2.61524449285339e-06,2481,0.0145251101301143,2481,0.116080008519963,2481,0.632655146126443,2481,0.170631125787697,2481,0.0661059941912897
2491,2.50385618224818e-06,2491,0.0143247091219592,2491,0.116091647916728,2491,0.63376105867547,2491,0.170087296942356,2491,0.0657327834873046
2501,2.37193341071742e-06,2501,0.014233535450483,2501,0.115733176442109,2501,0.635455013267506,2501,0.169422581932675,2501,0.0651533209738162
2511,2.29597114530898e-06,2511,0.0139948693380484,2511,0.115111485713919,2511,0.637265489763014,2511,0.168929121419578,2511,0.0646967377942954
2521,2.16877631698164e-06,2521,0.0138774134596696,2521,0.114804973245615,2521,0.638715308492043,2521,0.168340683193578,2521,0.0642594528327763
2531,2.0602077972373e-06,2531,0.013781888546,2531,0.114767983379121,2531,0.640088191597158,2531,0.167595260282012,2531,0.0637646159879116
2541,1.94604380967366e-06,2541,0.0135094272735405,2541,0.114084362924537,2541,0.642062744221692,2541,0.167008872641526,2541,0.0633326468948943
2551,1.85221264451543e-06,2551,0.0132556779430628,2551,0.113518931481203,2551,0.643631020546025,2551,0.16672918952353,2551,0.0628633282935348
2561,1.75837030713057e-06,2561,0.0130804600670084,2561,0.112480379211942,2561,0.645134355412442,2561,0.166706448969549,2561,0.0625965979687517
2571,1.66005774100105e-06,2571,0.0129316747867968,2571,0.11221238964297,2571,0.646251570116561,2571,0.166309263347336,2571,0.062293442048595
2581,1.57142517718444e-06,2581,0.012787090769574,2581,0.111598960077336,2581,0.648564587941368,2581,0.165400103320527,2581,0.0616476864660174
2591,1.48751072651441e-06,2591,0.012696148982927,2591,0.111262243191118,2591,0.649809084385031,2591,0.165172750653607,2591,0.0610582852765908
2601,1.41332362505887e-06,2601,0.0124667352978167,2601,0.110518063221552,2601,0.651333651389261,2601,0.164880288041128,2601,0.0607998487266171
2611,1.34446647217812e-06,2611,0.0122260979461479,2611,0.109821680284933,2611,0.653116445968366,2611,0.164517066923636,2611,0.0603173644104443
2621,1.29769139072654e-06,2621,0.0120361848007002,2621,0.109368885406546,2621,0.654182142058073,2621,0.164243844191712,2621,0.0601676458515785
2631,1.22432855016811e-06,2631,0.0119306532710262,2631,0.109126193503551,2631,0.655422440694799,2631,0.163879383577947,2631,0.0596401046241265
2641,1.17357264739469e-06,2641,0.0118285884700732,2641,0.108817831568373,2641,0.656806209651652,2641,0.163416303521422,2641,0.0591298932158324
2651,1.11916561039913e-06,2651,0.0117155153817436,2651,0.108400405367926,2651,0.658067513501019,2651,0.163057651218231,2651,0.0587577953654702
2661,1.06518692078173e-06,2661,0.0115426903073465,2661,0.107861465339035,2661,0.66020782200359,2661,0.162113473628777,2661,0.0582734835343308
2671,1.01630716279995e-06,2671,0.0113535840530146,2671,0.106971246339381,2671,0.662347849827122,2671,0.161438551927079,2671,0.0578877515462403
2681,9.70892067776881e-07,2681,0.0112370057456546,2681,0.106572345110245,2681,0.66369104853096,2681,0.160968983065655,2681,0.0575296466554175
2691,9.33440727267397e-07,2691,0.0111559903837794,2691,0.106503012924087,2691,0.664352069874507,2691,0.160731904794175,2691,0.0572560885827242
2701,9.01354162289365e-07,2701,0.0110327502080892,2701,0.106022341486623,2701,0.665723109392326,2701,0.160270115392076,2701,0.0569507821667245
2711,8.68090143947165e-07,2711,0.0109091902311822,2711,0.105440749308927,2711,0.667543434983669,2711,0.15965355839337,2711,0.0564521989927083
2721,8.36749026876512e-07,2721,0.0107427976563715,2721,0.104863205465616,2721,0.668823460066632,2721,0.159565181510594,2721,0.0560045185517599
2731,7.85983742090802e-07,2731,0.0106193889351228,2731,0.104343428755084,2731,0.670456794562227,2731,0.159035861538004,2731,0.0555437402258204
2741,7.4226835590143e-07,2741,0.0105104979797776,2741,0.104041401354626,2741,0.672379166763181,2741,0.158184422826393,2741,0.0548837688076656
2751,7.12418701632109e-07,2751,0.0103656015666549,2751,0.10311510630894,2751,0.673562025831034,2751,0.158202047240908,2751,0.0547545066337609
2761,6.79565781845603e-07,2761,0.0102860767742509,2761,0.102915291088044,2761,0.674473869607336,2761,0.157765570322438,2761,0.0545585126421485
2771,6.45190152740822e-07,2771,0.0101426184265349,2771,0.102740680618212,2771,0.675550130490008,2771,0.157368310779569,2771,0.0541976144955241
2781,6.16072211406153e-07,2781,0.0100255487582329,2781,0.102309939578101,2781,0.67716236813912,2781,0.156708543008343,2781,0.0537929844439922
2791,5.84084339465856e-07,2791,0.00989620390228701,2791,0.102328827038433,2791,0.678403287321464,2791,0.155965290410659,2791,0.0534058072428171
2801,5.54963659889879e-07,2801,0.00978175266799764,2801,0.10181362059166,2801,0.679447136299825,2801,0.15582001645433,2801,0.0531369190225278
2811,5.34248305577809e-07,2811,0.00964411136554461,2811,0.101377408611421,2811,0.681005814098151,2811,0.155280181602783,2811,0.0526919500737936
2821,5.13880471464784e-07,2821,0.00949271906664067,2821,0.100693603133527,2821,0.682564661810646,2821,0.154868869503862,2821,0.0523796326048524
2831,4.85302561342817e-07,2831,0.00937227534636483,2831,0.100237700779297,2831,0.683400634282108,2831,0.154803489091972,2831,0.0521854151976974
2841,4.68527600273555e-07,2841,0.00929746363489961,2841,0.0999298942843539,2841,0.684675190797985,2841,0.154328123845044,2841,0.051768858910117
2851,4.45686684142974e-07,2851,0.00911770931440597,2851,0.0992970549766095,2851,0.685398035236352,2851,0.154491055447509,2851,0.0516956993384388
2861,4.28076728910204e-07,2861,0.00900600193993005,2861,0.0987284923836775,2861,0.68654074328985,2861,0.154239951266296,2861,0.0514843830435175
2871,4.12541908078059e-07,2871,0.00893285539242725,2871,0.0985735995711411,2871,0.687724265264871,2871,0.153744656000106,2871,0.0510242112295464
2881,3.96295943831759e-07,2881,0.0087956161846081,2881,0.0979419770289043,2881,0.688965384756415,2881,0.153515828933169,2881,0.0507807968009602
2891,3.74067661428057e-07,2891,0.00872259344524387,2891,0.0977705527473359,2891,0.690027704952509,2891,0.152995058975752,2891,0.0504837158114981
2901,3.56559721110388e-07,2901,0.00860680422043421,2901,0.0972700564324992,2901,0.691599943519755,2901,0.152462649791156,2901,0.0500601894764349
2911,3.37760354205267e-07,2911,0.00846764051746813,2911,0.0969659691202046,2911,0.693421792643873,2911,0.151486424946788,2911,0.0496578350113119
2921,3.22625782821685e-07,2921,0.00833833975331991,2921,0.0965920186614392,2921,0.694739112052631,2921,0.151026478805534,2921,0.0493037281012932
2931,3.06032259772543e-07,2931,0.00824179379400272,2931,0.0961043936937769,2931,0.695798668211475,2931,0.150759614836156,2931,0.0490952234323301
2941,2.93509782800011e-07,2941,0.00815570242390161,2941,0.0958865458067407,2941,0.697084499762695,2941,0.150170452454392,2941,0.0487025060424877
2951,2.80068764894083e-07,2951,0.00804271505297331,2951,0.0953397017206189,2951,0.698262733743708,2951,0.149929815345769,2951,0.0484247540681666
2961,2.6569721942252e-07,2961,0.00788540912978519,2961,0.0949483594964054,2961,0.699414938122837,2961,0.149683566975848,2961,0.0480674605779055
2971,2.52898513778508e-07,2971,0.00774404296858517,2971,0.0944823473416629,2971,0.700580356309933,2971,0.149440136120429,2971,0.0477528643608761
2981,2.41215744543365e-07,2981,0.00770932064141346,2981,0.0942912668127413,2981,0.702046945251908,2981,0.14864767781203,2981,0.0473045482661629
2991,2.29766996379362e-07,2991,0.00763307769571057,2991,0.0938209717820913,2991,0.703160479403431,2991,0.14839405654652,2991,0.0469911848052507
3001,2.18685083053726e-07,3001,0.00749575617135157,3001,0.0934314011199884,3001,0.70428712800422,3001,0.148143255053479,3001,0.0466422409658783
3011,2.08732042263231e-07,3011,0.00740017703576895,3011,0.0927730603286053,3011,0.705685277063419,3011,0.147827688655485,3011,0.0463135881846798
3021,1.99362610590307e-07,3021,0.00731662633327103,3021,0.0922556582689805,3021,0.706967597582954,3021,0.147366699438785,3021,0.0460932190133993
3031,1.93801303431254e-07,3031,0.00718904335258821,3031,0.0916975990058592,3031,0.708499039013486,3031,0.146837421731718,3031,0.045776703095045
3041,1.82141035085711e-07,3041,0.00704617961101921,3041,0.0909919091035607,3041,0.710025331055415,3041,0.146549359871468,3041,0.0453870382175028
3051,1.72784003007337e-07,3051,0.0069593067538753,3051,0.090463813335984,3051,0.711153382714631,3051,0.146299701952851,3051,0.0451236224586552
3061,1.6543600267194e-07,3061,0.00685246474512537,3061,0.0901073974409657,3061,0.712444763049043,3061,0.145723299772913,3061,0.0448719095559504
3071,1.57716691363391e-07,3071,0.00679041032382097,3071,0.0898073780635355,3071,0.714175803900605,3071,0.144760690633654,3071,0.0444655593616938
3081,1.49295076549069e-07,3081,0.00669788776681543,3081,0.0893158774383025,3081,0.715548552747541,3081,0.14432439292018,3081,0.0441131398320847
3091,1.43033201328387e-07,3091,0.00660451685771822,3091,0.0888718335699127,3091,0.71728525386249,3091,0.143488709722878,3091,0.0437495429538001
3101,1.37477820704701e-07,3101,0.00652279434717024,3101,0.0884248022279315,3101,0.718392355704938,3101,0.14323778897828,3101,0.0434221212638593
3111,1.29763635644703e-07,3111,0.00645784942940423,3111,0.0882679681768933,3111,0.720075669750345,3111,0.142279312787382,3111,0.0429190700923395
3121,1.2362572801053e-07,3121,0.00638980890491183,3121,0.0879873846237379,3121,0.721340469805816,3121,0.141710345682469,3121,0.0425718673573375
3131,1.1786730349173e-07,3131,0.00631166606309408,3131,0.0875576053285351,3131,0.723154492322999,3131,0.140786192297905,3131,0.0421899261201637
3141,1.12914682476304e-07,3141,0.00622318764910597,3141,0.0869721251564832,3141,0.724255995910162,3141,0.140537153350569,3141,0.0420114250189972
3151,1.07452507731125e-07,3151,0.00617096458807744,3151,0.0868835511633384,3151,0.725307255211936,3151,0.140047768260323,3151,0.0415903533238175
3161,1.02130091087295e-07,3161,0.00606662169888508,3161,0.0865468188931011,3161,0.726073272639127,3161,0.139849906356772,3161,0.0414632782820238
3171,9.66484000465221e-08,3171,0.00598221315616383,3171,0.0863318017195149,3171,0.727256392398075,3171,0.139272994714837,3171,0.0411565013630093
3181,9.118211066022e-08,3181,0.00589553628312106,3181,0.0857135654740563,3181,0.728615805726202,3181,0.138845904029296,3181,0.040929097305214
3191,8.63720083001998e-08,3191,0.0058287532947003,3191,0.0855134056291171,3191,0.729912215431995,3191,0.138180026977676,3191,0.0405655122945038
3201,8.27177963107122e-08,3201,0.00574530945609274,3201,0.0849159510946614,3201,0.732007400899702,3201,0.13721460777724,3201,0.0401166480545075
3211,7.87348703302344e-08,3211,0.00565637615412011,3211,0.0840846068561821,3211,0.733845942971611,3211,0.136656385926375,3211,0.0397566093568416
3221,7.44362537527124e-08,3221,0.00561367178582619,3221,0.0838629460407657,3221,0.734929899582835,3221,0.136071943255479,3221,0.0395214648988402
3231,7.15918281721962e-08,3231,0.00552958952339844,3231,0.0833581899180786,3231,0.7359382923873,3231,0.135922586493272,3231,0.0392512700861228
3241,6.7846687134706e-08,3241,0.00544254696750981,3241,0.0827922817411888,3241,0.736983527549266,3241,0.135668208083706,3241,0.039113367811642
3251,6.50010721434204e-08,3251,0.00536668213359422,3251,0.0821099716176207,3251,0.73816524909677,3251,0.135439075978319,3251,0.038918956172624
3261,6.20106173912232e-08,3261,0.00529987448875202,3261,0.0818253550018575,3261,0.739248538215572,3261,0.134969605453758,3261,0.0386565648294437
3271,5.89551952754825e-08,3271,0.00523318044484587,3271,0.0815976756807155,3271,0.740231847689839,3271,0.134483309392493,3271,0.0384539278369107
3281,5.6381741777514e-08,3281,0.00514255528082147,3281,0.0813145407950327,3281,0.741315489028391,3281,0.134127025645167,3281,0.0381003328688457
3291,5.37884987176703e-08,3291,0.00509115736898927,3291,0.0810336888336142,3291,0.741801781469951,3291,0.134104580254689,3291,0.0379687382842574
3301,5.13437518869782e-08,3301,0.00503484791444247,3301,0.0805341959221532,3301,0.743322696056934,3301,0.133497548160836,3301,0.037610660601882
3311,4.91649838038203e-08,3311,0.00497437945389888,3311,0.0803568022651055,3311,0.744744174024036,3311,0.132765638053989,3311,0.0371589570379869
3321,4.69614921052483e-08,3321,0.0049347936351746,3321,0.0800460918718979,3321,0.746151410437904,3321,0.132034739572105,3321,0.0368329175214269
3331,4.51979142143175e-08,3331,0.00488829397637112,3331,0.0799471998214288,3331,0.747072120353396,3331,0.131546378392455,3331,0.0365459622584344
3341,4.3382684407267e-08,3341,0.00482116724182957,3341,0.0797632541040343,3341,0.747811358925292,3341,0.131351786201893,3341,0.0362523901442662
3351,4.11160926899856e-08,3351,0.00474951420051861,3351,0.0795540076950551,3351,0.748925570635397,3351,0.130791711116803,3351,0.0359791552361333
3361,3.97931207779821e-08,3361,0.00469226319217052,3361,0.079244666211194,3361,0.749706918765224,3361,0.130605251618748,3361,0.0357508604195422
3371,3.77078172205458e-08,3371,0.00461036059443755,3371,0.0785696566703015,3371,0.751317628303547,3371,0.130026794783592,3371,0.0354755219403045
3381,3.6126880194809e-08,3381,0.00457244127860535,3381,0.0783737198801645,3381,0.75191561762796,3381,0.129809340198855,3381,0.0353288448875358
3391,3.42881900646651e-08,3391,0.00450719488877286,3391,0.0780222419397908,3391,0.752869031570926,3391,0.129546698293282,3391,0.0350547990190389
3401,3.27043224441009e-08,3401,0.0044355878696171,3401,0.0776087199740954,3401,0.754447201504339,3401,0.128754069170343,3401,0.0347543887772829
3411,3.14998570051983e-08,3411,0.00436105559643175,3411,0.0769986730821869,3411,0.75532499552543,3411,0.128691839164742,3411,0.0346234051313526
3421,2.98606920544669e-08,3421,0.00431136120882451,3421,0.076750432522834,3421,0.755994871436926,3421,0.128488292831752,3421,0.0344550121389713
3431,2.87233865276017e-08,3431,0.00423686546517409,3431,0.0762984685853591,3431,0.757754707071641,3431,0.127626561309923,3431,0.0340833688445169
3441,2.76614178508681e-08,3441,0.00416505248440872,3441,0.0757497825336576,3441,0.759148077249565,3441,0.127126637145185,3441,0.0338104229257655
3451,2.62378666230493e-08,3451,0.00412347667108329,3451,0.0754269968718152,3451,0.760281259298378,3451,0.126584923963494,3451,0.0335833169573629
3461,2.51533179587572e-08,3461,0.00405186264168468,3461,0.0754093291713666,3461,0.761355530777669,3461,0.125828170771524,3461,0.0333550814844385
3471,2.40461725220968e-08,3471,0.00399001645323038,3471,0.0746874122488709,3471,0.76280682034778,3471,0.125343720320996,3471,0.0331720065829498
3481,2.28596389126852e-08,3481,0.00392332955723506,3481,0.0744127238937162,3481,0.763764097925186,3481,0.124985563083097,3481,0.0329142626811269
3491,2.14577009848594e-08,3491,0.00385644831518063,3491,0.0740529106796286,3491,0.764463111139457,3491,0.124791413440563,3491,0.0328360949674703
3501,2.03400772977085e-08,3501,0.00382803436024034,3501,0.0738712295616962,3501,0.765732587667475,3501,0.123973966417471,3501,0.03259416165304
3511,1.91898313516239e-08,3511,0.00374167483693646,3511,0.0734636719545729,3511,0.767170258369612,3511,0.123289985205862,3511,0.032334390443186
3521,1.83632308029947e-08,3521,0.00369122698981435,3521,0.0731925884421442,3521,0.768123609960496,3521,0.122936191571443,3521,0.0320563646728719
3531,1.74458711320263e-08,3531,0.00365416656682412,3531,0.072876424351548,3531,0.769225064569638,3531,0.122405154071105,3531,0.0318391729950133
3541,1.64727152195144e-08,3541,0.00358643074270944,3541,0.072414138913143,3541,0.770663065471319,3541,0.121829084435768,3541,0.0315072639643453
3551,1.55739773031929e-08,3551,0.00354487346030839,3551,0.0719886487705348,3551,0.771831537840999,3551,0.121312790399508,3551,0.0313221339546733
3561,1.50464456048535e-08,3561,0.00351331436347402,3561,0.0717009943524996,3561,0.773189663907688,3561,0.120629294585367,3561,0.0309667177445259
3571,1.43471745900887e-08,3571,0.00345647746714561,3571,0.0712412715049091,3571,0.774581869315391,3571,0.12005333598381,3571,0.0306670313815705
3581,1.37487989177289e-08,3581,0.00342319250710565,3581,0.0710213785842488,3581,0.775375662350276,3581,0.11968278001075,3581,0.0304969727988202
3591,1.30379250864529e-08,3591,0.00336315358691921,3591,0.0708755763651681,3591,0.776335761735958,3591,0.119240616639558,3591,0.0301848786344714
3601,1.24479316903841e-08,3601,0.0033266497107819,3601,0.0703954156647724,3601,0.777449467236063,3601,0.118823381890232,3601,0.0300050730502189
3611,1.17582780738296e-08,3611,0.00329058039119468,3611,0.070265492463851,3611,0.77857384221866,3611,0.118116949867897,3611,0.029753123300119
3621,1.11421200048911e-08,3621,0.00324915649913385,3621,0.0699543979212504,3621,0.779605869286156,3621,0.117690831913691,3621,0.029499733237649
3631,1.06271564111157e-08,3631,0.00322122788234646,3631,0.0697538535743146,3631,0.781219661038179,3631,0.116679202543181,3631,0.0291260443348231
3641,1.02068220405798e-08,3641,0.00317639345452637,3641,0.0694657634164759,3641,0.782488808877089,3641,0.116006172777301,3641,0.0288628512677859
3651,9.68124805091211e-09,3651,0.00313683472270983,3651,0.069053866416788,3651,0.783632872707582,3651,0.115508314640283,3651,0.0286681018313888
3661,9.4109484853531e-09,3661,0.00311521607646556,3661,0.0689174851634462,3661,0.784664471229928,3661,0.114995865731461,3661,0.0283069523877506
3671,8.85345934034308e-09,3671,0.00307145501469484,3671,0.0683982906084159,3671,0.785836324323152,3671,0.114600221160816,3671,0.0280937000394624
3681,8.36365683619515e-09,3681,0.00302592993094689,3681,0.0679973896186508,3681,0.786391726040208,3681,0.114586858003333,3681,0.0279980880432052
3691,7.90107741823049e-09,3691,0.00295425646748142,3691,0.0675442924681053,3691,0.787608066565062,3691,0.114104735445825,3691,0.0277886411524491
3701,7.60317582520711e-09,3701,0.00290436638607455,3701,0.0671732852829639,3701,0.788456850640771,3701,0.113852224976903,3701,0.0276132651101126
3711,7.25752096826274e-09,3711,0.00285806065857688,3711,0.066923529171192,3711,0.789414427473942,3711,0.113428912511136,3711,0.0273750629276329
3721,6.86619515676959e-09,3721,0.00283384223266302,3721,0.0667948385895769,3721,0.791145807379188,3721,0.112282748251971,3721,0.0269427566804062
3731,6.56777908197479e-09,3731,0.00280834021005637,3731,0.0666310715930854,3731,0.791808839265264,3731,0.112007454399522,3731,0.0267442879642933
3741,6.27325270524832e-09,3741,0.00276080529044639,3741,0.0660990385470836,3741,0.792630855575631,3741,0.111847199607054,3741,0.0266620947065327
3751,5.99207936505648e-09,3751,0.00272757844108372,3751,0.0657349680511448,3751,0.794126359573819,3751,0.111048185789458,3751,0.0263629021524152
3761,5.75965569273385e-09,3761,0.00268069982046575,3761,0.0651928063810489,3761,0.79539452475396,3761,0.110586494189521,3761,0.0261454690953488
3771,5.46757299266496e-09,3771,0.00264078394031624,3771,0.0649664426954082,3771,0.796557057748804,3771,0.109930716749195,3771,0.0259049933987034
3781,5.25849251012534e-09,3781,0.00258834158177274,3781,0.0640442536759832,3781,0.798284284846494,3781,0.109355952033073,3781,0.0257271626041842
3791,4.97697062954303e-09,3791,0.00255269793632887,3791,0.0636319643850806,3791,0.79904284100564,3791,0.109189900362442,3791,0.0255825913335386
3801,4.73933711283734e-09,3801,0.00251839360527429,3801,0.0631916003783351,3801,0.800071669911641,3801,0.108791863299459,3801,0.0254264680659529
3811,4.57469665132012e-09,3811,0.00248963246796862,3811,0.0628309097862413,3811,0.80142006219476,3811,0.108081889537543,3811,0.02517750143879
3821,4.30910770001883e-09,3821,0.00246382076066431,3821,0.0625388055622538,3821,0.802303721794061,3821,0.107756660445826,3821,0.0249369871280868
3831,4.07819464083307e-09,3831,0.00243777518835558,3831,0.0622352569893528,3831,0.803684430376422,3831,0.106969160424425,3831,0.02467337294325
3841,3.86474175835974e-09,3841,0.00240130741079533,3841,0.0619637711136251,3841,0.804802416051782,3841,0.106327347573827,3841,0.0245051539852285
3851,3.67174705001311e-09,3851,0.00236748182615048,3851,0.0613428762979902,3851,0.805972625934529,3851,0.105957357308319,3851,0.0243596549612636
3861,3.49498029249485e-09,3861,0.00233854239841278,3861,0.0611441644156882,3861,0.806674952793505,3861,0.105701092738136,3861,0.0241412441592784
3871,3.34833801494834e-09,3871,0.00229643534430016,3871,0.0607391505849693,3871,0.807954819843764,3871,0.10508740244187,3871,0.0239221884367582
3881,3.18214166631154e-09,3881,0.00225179418891661,3881,0.0601001381234506,3881,0.808720696441889,3881,0.105100470038349,3881,0.0238268980252531
3891,3.02981178575182e-09,3891,0.00223224250708455,3891,0.0598732774932509,3891,0.80965686410799,3891,0.104617596944898,3891,0.0236200159169647
3901,2.92535657247349e-09,3901,0.0022019072600588,3901,0.0595968034169668,3901,0.810575175035469,3901,0.104134509085182,3901,0.0234916022769668
3911,2.81050581171545e-09,3911,0.00218087852378359,3911,0.0595155186371346,3911,0.811470985923297,3911,0.103565362198523,3911,0.0232672519067558
3921,2.64391391556894e-09,3921,0.00214662271420549,3921,0.0591135105738761,3921,0.812651477428312,3921,0.103035294840446,3921,0.0230530917992455
3931,2.48842637439457e-09,3931,0.00210007489907768,3931,0.0587916194272706,3931,0.813566100013848,3931,0.102727597393902,3931,0.0228146057774752
3941,2.37950321656557e-09,3941,0.00207025126754672,3941,0.058483853768945,3941,0.814654098097966,3941,0.10218983322023,3941,0.0226019612658087
3951,2.26486600641182e-09,3951,0.00205330420343019,3951,0.0582443256677444,3951,0.816005805006396,3951,0.101353307875317,3951,0.0223432549822469
3961,2.15437482182245e-09,3961,0.00203687110692306,3961,0.0579210350658992,3961,0.816837719514257,3961,0.101039935719014,3961,0.0221644364395326
3971,2.05129074618483e-09,3971,0.00199773922972257,3971,0.0574194210918588,3971,0.817801766395923,3971,0.100826664375808,3971,0.0219544068553967
3981,1.95419427041085e-09,3981,0.00196688300843928,3981,0.0569998016135057,3981,0.818535242140108,3981,0.100668198563605,3981,0.021829872720148
3991,1.84661094777792e-09,3991,0.00194467763975843,3991,0.0565887157774322,3991,0.820023240770878,3991,0.0998599422897579,3991,0.0215834216755627
4001,1.76841204407325e-09,4001,0.001921497986646,4001,0.0564692365250564,4001,0.820990554501013,4001,0.0992398242793819,4001,0.0213788849394906
4011,1.70008941260763e-09,4011,0.00189188687329327,4011,0.0560585616101017,4011,0.821756217414771,4011,0.0990873887224401,4011,0.0212059436793044
4021,1.60734397419157e-09,4021,0.00187305758586623,4021,0.05586730979322,4021,0.82233014237739,4021,0.0988306548043899,4021,0.0210988338317899
4031,1.52209831812652e-09,4031,0.00184368442921931,4031,0.0554913769745794,4031,0.82354769511015,4031,0.0982464565731855,4031,0.0208707853907679
4041,1.4447336595143e-09,4041,0.00181900231383148,4041,0.0551555841827606,4041,0.824650766124846,4041,0.0977323548846051,4041,0.0206422910492228
4051,1.37359407046431e-09,4051,0.00179617218163338,4051,0.0548683028109022,4051,0.825775413144592,4051,0.0971433152906827,4051,0.020416795198596
4061,1.31405747922312e-09,4061,0.00177145732955169,4061,0.0546954880104323,4061,0.826569402417249,4061,0.0966780617659773,4061,0.0202855891627328
4071,1.24995976381834e-09,4071,0.00174001944596657,4071,0.0542134683110724,4071,0.827417648622739,4071,0.0965385894837262,4071,0.0200902728865363
4081,1.1737773343207e-09,4081,0.00171528042288467,4081,0.0538400611866028,4081,0.828510347056256,4081,0.0960316215981583,4081,0.0199026885623213
4091,1.13697883432811e-09,4091,0.00170164406519629,4091,0.0535881863391846,4091,0.829399584433972,4091,0.0955823659787503,4091,0.0197282180459176
4101,1.08167359347711e-09,4101,0.00168272888398186,4101,0.0533865441142914,4101,0.830369608080602,4101,0.0949878559513654,4101,0.0195732618880852
4111,1.02211958907899e-09,4111,0.0016596198252246,4111,0.0530885760870416,4111,0.831190473851637,4111,0.0946133270042788,4111,0.0194480022096979
4121,9.73828773586093e-10,4121,0.00163683039656115,4121,0.0528793257776641,4121,0.832013305676519,4121,0.0941628654734772,4121,0.0193076717019501
4131,9.29717347106652e-10,4131,0.00162299099985638,4131,0.0527352126946407,4131,0.832482257056609,4131,0.0939835703096981,4131,0.0191759680094786
4141,8.84773545391807e-10,4141,0.00159098688712311,4141,0.0521225908085104,4141,0.833719510792338,4141,0.093582481159655,4141,0.0189844294676004
4151,8.44141497780114e-10,4151,0.00157002445893004,4151,0.0519464145923862,4151,0.834328251658769,4151,0.0932661690352867,4151,0.0188891394104862
4161,8.09673439765982e-10,4161,0.00155504440880432,4161,0.0517055113626196,4161,0.835257863033672,4161,0.0927572614399622,4161,0.0187243189452681
4171,7.63165599000636e-10,4171,0.00153360356808301,4171,0.0512872619976087,4171,0.836037069081115,4171,0.0925386070257285,4171,0.0186034575642994
4181,7.24610032064083e-10,4181,0.0015048661831478,4181,0.0509934004650138,4181,0.83673866190119,4181,0.0923118252919306,4181,0.0184512454341079
4191,6.89567814895394e-10,4191,0.00147880959185505,4191,0.0507747782965704,4191,0.837276266365273,4191,0.0921433169383804,4191,0.018326828118353
4201,6.61542942941865e-10,4201,0.00145298204740791,4201,0.0503417501181391,4201,0.838375965208326,4201,0.0916587725689979,4201,0.0181705293955863
4211,6.30463657203481e-10,4211,0.00142871800989773,4211,0.05003360847158,4211,0.839439998412959,4211,0.0910977295970171,4211,0.017999944878082
4221,5.99264718128645e-10,4221,0.00140694405473496,4221,0.0498421606417879,4221,0.840368134489155,4221,0.090525336316095,4221,0.0178574238989628
4231,5.6782542134594e-10,4231,0.00138229930163652,4231,0.0496182915788154,4231,0.841427855595061,4231,0.0898964728187266,4231,0.0176750801379356
4241,5.37881676753272e-10,4241,0.00135993485542779,4241,0.0491380215466959,4241,0.842941567281047,4241,0.0890996487597388,4241,0.0174608270192089
4251,5.06353255149661e-10,4251,0.0013395113039198,4251,0.0488805078117742,4251,0.843369470586233,4251,0.0889982437651127,4251,0.0174122660266072
4261,4.7969607406336e-10,4261,0.00131904775578246,4261,0.0487718839603982,4261,0.844270510622102,4261,0.0884357488038592,4261,0.0172028083781622
4271,4.5789382036109e-10,4271,0.00129270226659314,4271,0.0482325037931186,4271,0.84600237403017,4271,0.0875297348967676,4271,0.016942684555457
4281,4.32923614706836e-10,4281,0.00127146398425599,4281,0.0479109877313871,4281,0.847308772654072,4281,0.0868032467315316,4281,0.0167055284658301
4291,4.15847970957087e-10,4291,0.00125081852618209,4291,0.047640094224275,4291,0.84808431955498,4291,0.0864546621049092,4291,0.0165701051738055
4301,3.95489513901087e-10,4301,0.00123041434981556,4301,0.0469788233840331,4301,0.849494721452682,4301,0.0858885488187735,4301,0.0164074915992069
4311,3.76463633282995e-10,4311,0.00120644836178072,4311,0.0464444997923431,4311,0.8502664541418,4311,0.0857545523424579,4311,0.0163280449851542
4321,3.59793885443911e-10,4321,0.00118575187629782,4321,0.0461008716774034,4321,0.850951280685488,4321,0.0855415102981442,4321,0.0162205851028727
4331,3.4276820466665e-10,4331,0.00116361648723265,4331,0.0458400274503069,4331,0.851726718704157,4331,0.0851275483618546,4331,0.0161420886536806
4341,3.24284200234721e-10,4341,0.00115469952926798,4341,0.0457516071491491,4341,0.852887360358259,4341,0.0842668592707443,4341,0.0159394733682951
4351,3.07679117700005e-10,4351,0.00113785079936051,4351,0.0455690452809087,4351,0.853689885565642,4351,0.0837925528665119,4351,0.0158106651798975
4361,2.94174856834764e-10,4361,0.00112062973625201,4361,0.0453248648690589,4361,0.8547253157759,4361,0.0832064607742128,4361,0.0156227285504011
4371,2.81696977742592e-10,4371,0.00110537101781058,4371,0.0450401442280785,4371,0.85567165441728,4371,0.0826837764393828,4371,0.0154990536157506
4381,2.67317974843295e-10,4381,0.00109212057117276,4381,0.0449049865864608,4381,0.856622240703621,4381,0.0820295294212555,4381,0.015351122450172
4391,2.57381340678697e-10,4391,0.0010795900086761,4391,0.0447198320275174,4391,0.857313812582042,4391,0.0816240862164829,4391,0.0152626789078998
4401,2.43893148023608e-10,4401,0.00105551802037766,4401,0.0441567116443153,4401,0.858447120004704,4401,0.0811955478123159,4401,0.0151451022743942
4411,2.33243372548841e-10,4411,0.00104064389296537,4411,0.0439666095248102,4411,0.858983225266146,4411,0.0809791902033292,4411,0.0150303308795054
4421,2.22954827640179e-10,4421,0.0010212900027754,4421,0.0436490345997346,4421,0.859827147419099,4421,0.080593039843607,4421,0.0149094879118295
4431,2.13466255031698e-10,4431,0.00100723480734262,4431,0.0433327379582449,4431,0.860651727595407,4431,0.0802068510384343,4431,0.0148014483871049
4441,2.04205396204282e-10,4441,0.000990884516215916,4441,0.0430524838002928,4441,0.861443602000063,4441,0.0798194090732452,4441,0.0146936204059778
4451,1.95292032748454e-10,4451,0.000981775094232984,4451,0.042973873802985,4451,0.861996660189868,4451,0.0794771635464808,4451,0.0145705271711407
4461,1.84353152986938e-10,4461,0.000968109574869456,4461,0.0425855137843821,4461,0.863396364048947,4461,0.0786941168699463,4461,0.0143558955375024
4471,1.75022883950522e-10,4471,0.000952226883389571,4471,0.042407241175577,4471,0.864038763316431,4471,0.0783646854679195,4471,0.0142370829816597
4481,1.6772091455384e-10,4481,0.000939944300439283,4481,0.042206224482753,4481,0.864912300947797,4481,0.0778649337423706,4481,0.0140765963589192
4491,1.59317344769333e-10,4491,0.000926540856049336,4491,0.0419827849602586,4491,0.865304926855466,4491,0.0777721419752984,4491,0.0140136051936103
4501,1.51504204166752e-10,4501,0.000917366208075079,4501,0.0418072663542157,4501,0.865953527621473,4501,0.0774469978010519,4501,0.0138748418636803
4511,1.45152495913201e-10,4511,0.000900138823490294,4511,0.0414634821116536,4511,0.866644270495313,4511,0.0772539955168594,4511,0.0137381129075311
4521,1.37262266871726e-10,4521,0.000886242742605752,4521,0.0411269301275249,4521,0.867428478617622,4521,0.0769429572148822,4521,0.0136153911601028
4531,1.30991737479129e-10,4531,0.000874066837723798,4531,0.0407962841106286,4531,0.868280954602938,4531,0.076576076321641,4531,0.0134726179960766
4541,1.25194590942993e-10,4541,0.000862636919957021,4541,0.0405955855260765,4541,0.869002128104161,4541,0.076199357939971,4541,0.0133402913846397
4551,1.17693459542381e-10,4551,0.000847112842638411,4551,0.0402607442489541,4551,0.869673252950062,4551,0.0759449994720243,4551,0.0132738903686282
4561,1.11090481622758e-10,4561,0.000828394951675725,4561,0.0398274684344688,4561,0.870285488904224,4561,0.0758734533725073,4561,0.0131851942260339
4571,1.06486676680783e-10,4571,0.000809907455641414,4571,0.0394548450131905,4571,0.871418201591349,4571,0.0752874264318281,4571,0.0130296194015042
4581,1.01919362927683e-10,4581,0.000801776863727653,4581,0.0392521407238667,4581,0.871950829494973,4581,0.0750858148916278,4581,0.0129094379238857
4591,9.75553406998484e-11,4591,0.000791830315117255,4591,0.0391822342728759,4591,0.872549926227538,4591,0.0747057149932838,4591,0.0127702940936301
4601,9.24538823502734e-11,4601,0.000776180850302935,4601,0.0388530146284133,4601,0.873088152679277,4601,0.0745674333069851,4601,0.0127152184425678
4611,8.89415093552169e-11,4611,0.000766622636448281,4611,0.0385963111928523,4611,0.87376872615735,4611,0.0742579085650009,4611,0.0126104313594066
4621,8.44975794393451e-11,4621,0.000755180120485811,4621,0.038429254074874,4621,0.874294072886398,4621,0.0740583155029164,4621,0.0124631773308284
4631,8.09219015125958e-11,4631,0.000748663287175793,4631,0.0383177769736784,4631,0.874632893330677,4631,0.0739042919484814,4631,0.0123963743790651
4641,7.72674489651085e-11,4641,0.000737566675687763,4641,0.0381559525557754,4641,0.875251136760526,4641,0.0735316269002859,4641,0.0123237170304578
4651,7.34714846754045e-11,4651,0.000726001812616649,4651,0.0378369431292945,4651,0.875827767259783,4651,0.0733382056226924,4651,0.0122710821021424
4661,6.9144337936534e-11,4661,0.000710778971405354,4661,0.0373805073994697,4661,0.876733388848,4661,0.0729922503743643,4661,0.0121830743376163
4671,6.66968231694829e-11,4671,0.000701604793666836,4671,0.0372336364141515,4671,0.877612276971797,4671,0.0724068430726948,4671,0.0120456386809932
4681,6.27737964956966e-11,4681,0.000686949565516241,4681,0.0368480919388718,4681,0.878591436963876,4681,0.0719526121964273,4681,0.0119209092725354
4691,5.99740712955663e-11,4691,0.00067716459712234,4691,0.036563203435709,4691,0.879004310434186,4691,0.071868013903977,4691,0.0118873075690309
4701,5.73042788669792e-11,4701,0.000665383608713707,4701,0.036224040960433,4701,0.879495105500644,4701,0.0717898596860785,4701,0.0118256101868267
4711,5.50695981609847e-11,4711,0.000660296034965292,4711,0.0360953194285218,4711,0.879984093808295,4711,0.0715347556041077,4711,0.0117255350690408
4721,5.28117368239098e-11,4721,0.000651732001156133,4721,0.0358625436125981,4721,0.880810220985137,4721,0.0710734337106799,4721,0.0116020696376176
4731,4.99269317674261e-11,4731,0.000642547108248289,4731,0.035590727046247,4731,0.881359154853859,4731,0.0708839565130197,4731,0.011523614428699
4741,4.73858295073948e-11,4741,0.000633377572998464,4741,0.035227511874919,4741,0.882475700425951,4741,0.0702761597482444,4741,0.0113872503305008
4751,4.51427704820589e-11,4751,0.00062154374059077,4751,0.0347977231633861,4751,0.883265567718234,4751,0.0699925287046454,4751,0.0113226366280006
4761,4.27392140974803e-11,4761,0.000613174435538692,4761,0.0346414016409376,4761,0.883651075195017,4761,0.0698503766738202,4761,0.0112439720119474
4771,4.06555497452396e-11,4771,0.000600823125534268,4771,0.0344786445062913,4771,0.88385377333989,4771,0.0698663994481572,4771,0.0112003595394714
4781,3.8604238803864e-11,4781,0.000593011853316794,4781,0.0343399139093287,4781,0.88465578358742,4781,0.0693565464011931,4781,0.011054744210137
4791,3.66774750895795e-11,4791,0.000583713138295405,4791,0.03408082508184,4791,0.885237949087196,4791,0.0691171400717758,4791,0.0109803725842151
4801,3.52525804789295e-11,4801,0.00057695944055381,4801,0.0338811605793344,4801,0.885866022554568,4801,0.0687687955748168,4801,0.0109070618154744
4811,3.35735445396505e-11,4811,0.000566471859385126,4811,0.0336785620693517,4811,0.886386534890583,4811,0.0685265900747927,4811,0.0108418410723145
4821,3.21053593997196e-11,4821,0.000555243001977152,4821,0.0334486027239899,4821,0.886880106199384,4821,0.0683393687969899,4821,0.0107766792455534
4831,3.03831668817215e-11,4831,0.000544838431606136,4831,0.0331476225989327,4831,0.887624095706625,4831,0.0680037356390129,4831,0.0106797075934401
4841,2.91376241217633e-11,4841,0.000534245413309913,4841,0.0328528233804056,4841,0.88846262139073,4841,0.0675655824421113,4841,0.0105847273443061
4851,2.74414115893951e-11,4851,0.000526880366670398,4851,0.0326408331705533,4851,0.8892933028482,4851,0.0670743667829087,4851,0.0104646168042261
4861,2.62691909680952e-11,4861,0.000514860145885866,4861,0.0322393101811209,4861,0.889998373534557,4861,0.0668518408613193,4861,0.0103956152508479
4871,2.51340727369755e-11,4871,0.000507428363941746,4871,0.0320102103729145,4871,0.890977638914082,4871,0.0662675931982685,4871,0.0102371291256592
4881,2.38013515051744e-11,4881,0.000496198246856854,4881,0.0316645805823386,4881,0.891572658419592,4881,0.0661483009214006,4881,0.0101182618060111
4891,2.27021196370592e-11,4891,0.000488319728375158,4891,0.0314970608801347,4891,0.891980570297113,4891,0.0659610293835097,4891,0.0100730196881655
4901,2.15112227071011e-11,4901,0.000483734319364592,4901,0.031355775196688,4901,0.89237580968881,4901,0.0657733402352596,4901,0.0100113405383662
4911,2.06090458511976e-11,4911,0.000475424525143005,4911,0.0311999881593126,4911,0.893073162807747,4911,0.0653389007810424,4911,0.00991252370614617
4921,1.96929071238625e-11,4921,0.000469496916599173,4921,0.0309890280413746,4921,0.893630304848062,4921,0.0650575629884076,4921,0.00985360718586317
4931,1.86629798345191e-11,4931,0.000462112798456003,4931,0.0307537451564794,4931,0.894175463252876,4931,0.0648298846835178,4931,0.00977879409000812
4941,1.77869471050524e-11,4941,0.000454789216782487,4941,0.030491409244104,4941,0.894611586146729,4941,0.0647548137184605,4941,0.00968740165613717
4951,1.68287131564214e-11,4951,0.000450216155396294,4951,0.0303342523592847,4951,0.895143535660918,4951,0.0644741072439075,4951,0.00959788856366519
4961,1.59966497893324e-11,4961,0.000446671439831419,4961,0.0302195370602177,4961,0.895436087661014,4961,0.0643361116757463,4961,0.00956159214719339
4971,1.51102581305345e-11,4971,0.000441461111898952,4971,0.0300643569003986,4971,0.895985677402786,4971,0.0640584463739716,4971,0.0094500581958349
4981,1.43891423401981e-11,4981,0.000436615929229672,4981,0.0300048407520297,4981,0.89642284599157,4981,0.0637739574910145,4981,0.0093617398217668
4991,1.37821680512748e-11,4991,0.00043077600350917,4991,0.0297256017295634,4991,0.896895839956189,4991,0.0636502362703186,4991,0.00929754602663808
5001,1.31722035693002e-11,5001,0.00042096342694402,5001,0.0294335878613635,5001,0.897639188633645,5001,0.0632848815842465,5001,0.00922137848062875
5011,1.25543116398137e-11,5011,0.000414987995228608,5011,0.029255611206873,5011,0.898106043887144,5011,0.0630577375081549,5011,0.00916561939004478
5021,1.19458958826245e-11,5021,0.000410790520094374,5021,0.0291270443895371,5021,0.898586197133158,5021,0.0627806237414147,5021,0.00909534420384984
5031,1.13871639522619e-11,5031,0.000405351176399885,5031,0.0289312558442139,5031,0.899182684244908,5031,0.0624613627462391,5031,0.00901934597685251
5041,1.08241064377966e-11,5041,0.000396569885689338,5041,0.0286561463267843,5041,0.899473142130088,5041,0.0624815392861643,5041,0.00899260236045034
5051,1.02647616603153e-11,5051,0.000391555282210585,5051,0.0285746490982577,5051,0.899873041473925,5051,0.0622525806439422,5051,0.00890817349140017
5061,9.77855401260193e-12,5061,0.000383595222559329,5061,0.0283648632908299,5061,0.900649545446992,5061,0.0617955423842615,5061,0.00880645364557893
5071,9.36913087317837e-12,5071,0.000379212034249187,5071,0.0282260079433765,5071,0.901419526705003,5071,0.0612908989981392,5071,0.00868435430986293
5081,9.0269768354902e-12,5081,0.000373267023816725,5081,0.0280131389968841,5081,0.902015670108388,5081,0.0609790633815633,5081,0.00861886048032048
5091,8.5846286831166e-12,5091,0.000362953327005889,5091,0.0276912488077618,5091,0.902728292344463,5091,0.0606766169120644,5091,0.00854088860012044
5101,8.19467200804276e-12,5101,0.000357180398005541,5101,0.0276348138622123,5101,0.903115917707412,5101,0.0604036133501406,5101,0.0084884746740348
5111,7.81208936464675e-12,5111,0.000351902587140541,5111,0.0274515069788201,5111,0.903796108992216,5111,0.0600029448975124,5111,0.00839753653649872
5121,7.43097582670901e-12,5121,0.000347652377506685,5121,0.0272766667190122,5121,0.904717305560339,5121,0.059375908886235,5121,0.00828246644947559
5131,7.03085175967693e-12,5131,0.000343600476491149,5131,0.0271592125862983,5131,0.905281524697489,5131,0.0590229873749901,5131,0.00819267485770045
5141,6.72441334341594e-12,5141,0.00033906617922558,5141,0.0269556775308111,5141,0.905923527943316,5141,0.0586771789061963,5141,0.00810454943372685
5151,6.36162751903406e-12,5151,0.00033342632585,5151,0.0267704351953872,5151,0.906387779814584,5151,0.0584661270850431,5151,0.00804223157277362
5161,6.01460804881464e-12,5161,0.000329295231528929,5161,0.0267231858184896,5161,0.90702505308788,5161,0.0579798761370101,5161,0.00794258971907677
5171,5.77918127373377e-12,5171,0.000325653868469172,5171,0.0266022808677762,5171,0.90739171214369,5171,0.0578126513357323,5171,0.00786770177855377
5181,5.44490268541582e-12,5181,0.000321820651430391,5181,0.0264628360197533,5181,0.907851221386267,5181,0.0575569640949697,5181,0.00780715784213471
5191,5.14264473536438e-12,5191,0.000319870430834936,5191,0.0264326955432797,5191,0.90831128725865,5191,0.0572081711374918,5191,0.00772797562460102
5201,4.86796617659482e-12,5201,0.000314988126173557,5201,0.0263309341416463,5201,0.908546011424639,5201,0.057128828518946,5201,0.00767923778372725
5211,4.60422530576389e-12,5211,0.000309419226786365,5211,0.0262514941801016,5211,0.908792236744652,5211,0.0570033736818392,5211,0.00764347616201583
5221,4.38104927671487e-12,5221,0.000307043824680681,5221,0.0260928825276386,5221,0.909269205801247,5221,0.0567523111149733,5221,0.00757855672707978
5231,4.07133369589552e-12,5231,0.000300524714803508,5231,0.0257499677511925,5231,0.909964144871076,5231,0.0564693756883873,5231,0.00751598697046921
5241,3.8862019199977e-12,5241,0.000296705469529534,5241,0.0255906838318045,5241,0.910310024202687,5241,0.0563515141646996,5241,0.0074510723273933
5251,3.69705153668323e-12,5251,0.000292915472449213,5251,0.0255566177440941,5251,0.910596070563341,5251,0.0561377025179736,5251,0.00741669369844506
5261,3.50592382034698e-12,5261,0.000287070455881362,5261,0.0253786928580715,5261,0.910980263558079,5261,0.0559767795912717,5261,0.00737719353319069
5271,3.31151198228978e-12,5271,0.000282544185544679,5271,0.0251642765169227,5271,0.911499534901523,5271,0.0557327548166349,5271,0.00732088957606294
5281,3.1507930924783e-12,5281,0.000278058787385069,5281,0.0249694802703039,5281,0.911919094364266,5281,0.0555751248125083,5281,0.00725824176238588
5291,2.96659160757652e-12,5291,0.000273252084789014,5291,0.0248018232140269,5291,0.912531232556057,5291,0.0552019667920998,5291,0.00719172535006104
5301,2.7792150830732e-12,5301,0.00027006238832391,5301,0.0246539545078938,5301,0.913083644405328,5301,0.0548728521405233,5301,0.0071194865551519
5311,2.63145102487885e-12,5311,0.000264480668391546,5311,0.0244846323194776,5311,0.913555388383951,5311,0.0546307259792982,5311,0.00706477264624997
5321,2.48954922778075e-12,5321,0.000261591303450098,5321,0.0244173067241198,5321,0.91404794618303,5321,0.0542567457635462,5321,0.00701641002336473
5331,2.36136444876107e-12,5331,0.000257485170661154,5331,0.0243326206017705,5331,0.914634344239191,5331,0.0538464982853693,5331,0.00692905170064721
5341,2.23615107089434e-12,5341,0.000254914349423097,5341,0.0242288783084349,5341,0.915243833372639,5341,0.0534406790924876,5341,0.00683169487477977
5351,2.13663427966242e-12,5351,0.000251515682796317,5351,0.0240439855446297,5351,0.915766526395776,5351,0.0531639889398034,5351,0.00677398343485769
5361,2.0296986579641e-12,5361,0.000248147863729656,5361,0.0238591128795841,5361,0.916236107184857,5361,0.052929198091995,5361,0.00672743397780415
5371,1.9440395624909e-12,5371,0.000246035769943153,5371,0.0237535981322515,5371,0.916700351249191,5371,0.0526517665089865,5371,0.00664824833768361
5381,1.85134544778654e-12,5381,0.000243146058083263,5381,0.0236102588762116,5381,0.917188467007849,5381,0.0523771388889992,5381,0.00658098916700587
5391,1.757492028599e-12,5391,0.000239332827607208,5391,0.0233935230290951,5391,0.917789810508168,5391,0.0520674819047974,5391,0.00650985172857463
5401,1.68632028708858e-12,5401,0.000235575903248021,5401,0.0231403064640963,5401,0.918377918089324,5401,0.0518015092305191,5401,0.00644469031112618
5411,1.61519046679376e-12,5411,0.000232425533801838,5411,0.0229816878530439,5411,0.918864708533664,5411,0.0515311920676109,5411,0.00638998601026378
5421,1.54383145501159e-12,5421,0.00022883859565824,5421,0.0228704444013193,5421,0.919700910335341,5421,0.0509032542272208,5421,0.00629655243891704
5431,1.46558391794097e-12,5431,0.000224881772662654,5431,0.0226607557425056,5431,0.920314293460299,5431,0.0505612467975604,5431,0.00623882222550717
5441,1.39220441780986e-12,5441,0.000220409763104819,5441,0.0225416451322709,5441,0.920767006090273,5441,0.05029548421538,5441,0.00617545479757872
5451,1.32452027991235e-12,5451,0.000216000982549622,5451,0.0224389553767811,5451,0.92111034005661,5451,0.0501075882964778,5451,0.006127115286257
5461,1.26859789338618e-12,5461,0.00021310340772824,5461,0.022339301374024,5461,0.921559737026892,5461,0.0498029985746741,5461,0.00608485961541319
5471,1.2078836722243e-12,5471,0.000209179101853688,5471,0.0222552323933611,5471,0.921877978089981,5471,0.0496155760920266,5471,0.00604203432157011
5481,1.15883620915855e-12,5481,0.000205364177967352,5481,0.0220844087113811,5481,0.922363029094211,5481,0.0493564734872234,5481,0.00599072452805786
5491,1.10258842969569e-12,5491,0.000201272925614559,5491,0.0218953135928198,5491,0.922782957249732,5491,0.0491761356381131,5491,0.0059443205926181
5501,1.05164340957616e-12,5501,0.000197746919751088,5501,0.0217789904069273,5501,0.923184494637674,5501,0.0489551575182709,5501,0.00588361051632506
5511,1.00211014530984e-12,5511,0.000195865641946911,5511,0.0216785963466392,5511,0.923478522345939,5511,0.0488097775535387,5511,0.00583723811093418
5521,9.47538607059549e-13,5521,0.000192504680850965,5521,0.0214297229049373,5521,0.924217955907599,5521,0.0484085580570287,5521,0.00575125844863705
5531,9.09695918894268e-13,5531,0.000190375001827313,5531,0.0213854043528817,5531,0.924586938232184,5531,0.0481496501279916,5531,0.00568763228420553
5541,8.66835408337002e-13,5541,0.000188095954289696,5541,0.0212865031719322,5541,0.924867447191793,5541,0.0480059373574824,5541,0.00565201632363564
5551,8.33499354068809e-13,5551,0.00018477472704391,5551,0.0211530094896897,5551,0.925139400308183,5551,0.0479016194778169,5551,0.00562119599643277
5561,7.95706533759406e-13,5561,0.000182151168414333,5561,0.0209904330910075,5561,0.92561677424543,5561,0.0476509839439946,5561,0.00555965755035799
5571,7.63531752535941e-13,5571,0.000180042665484477,5571,0.0209017281749617,5571,0.926268499586731,5571,0.0471769984393604,5571,0.00547273113269863
5581,7.32940827861937e-13,5581,0.000177588197343123,5581,0.0208385792295834,5581,0.926515579608979,5581,0.0470344658376243,5581,0.00543378712573712
5591,6.96803318805553e-13,5591,0.000174771080635287,5591,0.0207457100514413,5591,0.926953198006211,5591,0.0467478297407106,5591,0.00537849112030514
5601,6.60517189170999e-13,5601,0.000172488451947789,5601,0.0205253796051008,5601,0.927738173400963,5601,0.0462513429891517,5601,0.00531261555217586
5611,6.20239115022105e-13,5611,0.000170872147399864,5611,0.0204673819381533,5611,0.928167685845911,5611,0.0459312264262466,5611,0.00526283364166885
5621,5.90632712160728e-13,5621,0.00016885590022776,5621,0.0203092861676358,5621,0.928610550123333,5621,0.0456891257624442,5621,0.00522218204576865
5631,5.67174412068964e-13,5631,0.000165793440517093,5631,0.0202053067855197,5631,0.929194790058129,5631,0.0452685137476521,5631,0.00516559596761524
5641,5.39613630943883e-13,5641,0.000162080392309677,5641,0.0199981945935881,5641,0.929564120310667,5641,0.0451376454250278,5641,0.00513795927786771
5651,5.18512375543542e-13,5651,0.00015950475168939,5651,0.0198757580257223,5651,0.929976782686774,5651,0.0448982373959654,5651,0.00508971713933064
5661,4.96953055994538e-13,5661,0.000157082106882569,5661,0.0197356573862725,5661,0.930287801273304,5661,0.0447656185933626,5661,0.00505384063968137
5671,4.68264221182425e-13,5671,0.000154996263922793,5671,0.0195861227581255,5671,0.930869937867416,5671,0.0443898814116025,5671,0.00499906169846475
5681,4.45459732170721e-13,5681,0.000153137941143683,5681,0.0194791449510666,5681,0.93113528649809,5681,0.044256579296125,5681,0.00497585131312871
5691,4.24547536824763e-13,5691,0.00015033841667205,5691,0.019312870223791,5691,0.931583960031854,5691,0.044023513206697,5691,0.0049293181205617
5701,4.04581391362203e-13,5701,0.000148185683056083,5701,0.0191463264402444,5701,0.931950667400079,5701,0.0438599585617583,5701,0.00489486191445756
5711,3.86236561018139e-13,5711,0.000145481596305157,5711,0.0189835327286018,5711,0.932431172430783,5711,0.0435945535395379,5711,0.00484525970438611
5721,3.71701922611526e-13,5721,0.000143389191208654,5721,0.0188496250717441,5721,0.932738253911864,5721,0.043465563791538,5721,0.0048031680332735
5731,3.52152637220405e-13,5731,0.000141672009118771,5731,0.0187006953845202,5731,0.933017162132509,5731,0.0433713279605186,5731,0.0047691425129812
5741,3.32033352699523e-13,5741,0.000138504522976304,5741,0.0185249628346844,5741,0.933424049848184,5741,0.0431764758460027,5741,0.0047360069478206
5751,3.14371068453105e-13,5751,0.000136085368627007,5751,0.0183820773093475,5751,0.933879910989501,5751,0.042914039354195,5751,0.00468788697801495
5761,2.99880543443345e-13,5761,0.000134600381096529,5761,0.0182865512091705,5761,0.934395233229282,5761,0.0425506983094732,5761,0.0046329168706779
5771,2.85524240965804e-13,5771,0.000133211759479816,5771,0.0181725337262674,5771,0.934704071449189,5771,0.0423899407944258,5771,0.00460024227035271
5781,2.72308733116607e-13,5781,0.000130651825439368,5781,0.0180150572283444,5781,0.93503223068139,5781,0.0422654342381183,5781,0.00455662602643578
5791,2.59077211139787e-13,5791,0.000128675926007161,5791,0.0179039868725822,5791,0.935406813858202,5791,0.0420394398200264,5791,0.00452108352292364
5801,2.45650847530304e-13,5801,0.000127238299391645,5801,0.0178355960599858,5801,0.93567668569156,5801,0.0418788548357517,5801,0.00448162511306488
5811,2.35079510489386e-13,5811,0.000125115529947981,5811,0.0177413113392331,5811,0.936108654627433,5811,0.041588947157623,5811,0.00443597134552766
5821,2.22936790430668e-13,5821,0.000123028951800493,5821,0.0176041113025841,5821,0.936546732129042,5821,0.0413353172651926,5821,0.00439081035115777
5831,2.12990199070745e-13,5831,0.000120181375303806,5831,0.0174389815490955,5831,0.936971174045563,5831,0.041116457499772,5831,0.00435320553005274
5841,2.04288462248187e-13,5841,0.000119227952441177,5841,0.0173862898934854,5841,0.93722086818156,5841,0.0409584966520652,5841,0.00431511732024405
5851,1.96443594403731e-13,5851,0.000118097692627279,5851,0.0172782663723862,5851,0.937551302791894,5851,0.0407710801194552,5851,0.00428125302344049
5861,1.87879307310905e-13,5861,0.000116154709847812,5861,0.0171626893454991,5861,0.938204564882537,5861,0.0402988368470503,5861,0.00421775421487805
5871,1.80345330691994e-13,5871,0.000114850283273695,5871,0.0170820674014969,5871,0.938420558712552,5871,0.0402087009198547,5871,0.00417382268264276
5881,1.71172864776293e-13,5881,0.000113588955775837,5881,0.0169362364656357,5881,0.938871758477363,5881,0.0399640009582228,5881,0.00411441514283146
5891,1.62455579251492e-13,5891,0.000111688247362578,5891,0.0168043052511272,5891,0.939257632147491,5891,0.0397507250990025,5891,0.00407564925485442
5901,1.54820706066915e-13,5901,0.000110183373541587,5901,0.0166736819852226,5901,0.939659456476763,5901,0.0395392519318794,5901,0.0040174262324391
5911,1.46473433678334e-13,5911,0.000108622527449051,5911,0.0165733444482872,5911,0.94017559670613,5911,0.0391721283915814,5911,0.00397030792640645
5921,1.4015386977096e-13,5921,0.000107062018962863,5921,0.0165245791342923,5921,0.940500751046172,5921,0.0389284846448064,5921,0.00393912315562621
5931,1.32368732741375e-13,5931,0.000105536995713361,5931,0.0163968169554114,5931,0.940942515049906,5931,0.0386593119317614,5931,0.00389581906707574
5941,1.25938209369782e-13,5941,0.000104027577963006,5941,0.0162958910496304,5941,0.94132913129757,5941,0.0384213556208387,5941,0.00384959445387152
5951,1.20511405240005e-13,5951,0.000103046512999781,5951,0.0162354858062566,5951,0.941707603270844,5951,0.038153109444438,5951,0.00380075496534145
5961,1.13899596853666e-13,5961,0.000101401382424682,5961,0.016121600253128,5961,0.94205500318398,5961,0.0379479010175708,5961,0.00377409416278218
5971,1.08889184434124e-13,5971,0.000100103248075666,5971,0.0160599698697406,5971,0.942323973894118,5971,0.0377717282579339,5971,0.00374422473002355
5981,1.03254848521052e-13,5981,9.87490524941633e-05,5981,0.0159605119456851,5981,0.942675401978768,5981,0.0375687225830514,5981,0.00369661443989841
5991,9.86379148880445e-14,5991,9.73308736024483e-05,5991,0.015835228878785,5991,0.943006108884194,5991,0.0373967514005888,5991,0.00366457996273087
6001,9.47649245320326e-14,6001,9.50613477549324e-05,6001,0.0157486111345073,6001,0.943267309443968,6001,0.0372534718063932,6001,0.00363554626728205
6011,9.02294653563735e-14,6011,9.39271939341465e-05,6011,0.0156635242353444,6011,0.943592260577788,6011,0.037052198032345,6011,0.00359808996049816
6021,8.58457178243219e-14,6021,9.22031706083246e-05,6021,0.0155798645327007,6021,0.943975943216504,6021,0.0367936785280595,6021,0.00355831055204135
6031,8.07453903110415e-14,6031,9.06669274647788e-05,6031,0.0154088093931144,6031,0.944432792077407,6031,0.0365397874989234,6031,0.00352794410300943
6041,7.67531641601528e-14,6041,8.85572866990281e-05,6041,0.0153000938262522,6041,0.944742369026021,6041,0.036371689057591,6041,0.00349729080335956
6051,7.30855911972606e-14,6051,8.68618494322953e-05,6051,0.0151811121927865,6051,0.945143370397303,6051,0.0361185615427132,6051,0.00347009401769186
6061,6.91221587695377e-14,6061,8.53918021863448e-05,6061,0.015072332353949,6061,0.945348388241698,6061,0.0360372962796474,6061,0.00345659132244993
6071,6.59820060371426e-14,6071,8.39641112840413e-05,6071,0.014955132408929,6071,0.945750310511281,6071,0.0357865210725681,6071,0.00342407189587166
6081,6.29259906520668e-14,6081,8.28919618428145e-05,6081,0.01484948349984,6081,0.946051768109929,6081,0.0356215659966204,6081,0.00339429043170457
6091,5.96656808657714e-14,6091,8.15630721692955e-05,6091,0.0147686143666461,6091,0.946336665119327,6091,0.0354567471857931,6091,0.00335641025600486
6101,5.66723222503671e-14,6101,8.05933192655789e-05,6101,0.0146894339479879,6101,0.946702098630714,6101,0.0352086392116364,6101,0.00331923489033916
6111,5.37902486698537e-14,6111,7.89252271958032e-05,6111,0.014504296285511,6111,0.947162790023099,6111,0.0349657787311409,6111,0.00328820973299955
6121,5.06256630806055e-14,6121,7.74028644630413e-05,6121,0.0143657273530134,6121,0.94742611144362,6121,0.0348605315677617,6121,0.00327022677109159
6131,4.84376739613927e-14,6131,7.61594714746249e-05,6131,0.0142752680863678,6131,0.947680285842799,6131,0.0347266667607951,6131,0.00324161983851519
6141,4.5667197693756e-14,6141,7.48202274644552e-05,6141,0.0141634528251279,6141,0.948028771108057,6141,0.0345114278439721,6141,0.00322152799533311
6151,4.38730957559343e-14,6151,7.38600835679803e-05,6151,0.0140509210400724,6151,0.948269919853297,6151,0.0344067350370396,6151,0.00319856398597878
6161,4.15362971016199e-14,6161,7.25647844736572e-05,6161,0.0139071529748888,6161,0.948664519742797,6161,0.0341951334964641,6161,0.00316062900133439
6171,3.91549865314434e-14,6171,7.16315111993222e-05,6171,0.0138189892431253,6171,0.948878373161355,6171,0.0340904137394776,6171,0.0031405923448037
6181,3.66723987795179e-14,6181,6.99085626399413e-05,6181,0.0137104637879338,6181,0.949207627797299,6181,0.0339063140728106,6181,0.00310568577928055
6191,3.47162026550219e-14,6191,6.91305051167483e-05,6191,0.0136699305227745,6191,0.949522591948545,6191,0.0336672264261659,6191,0.00307112059736302
6201,3.2888486476825e-14,6201,6.85240186752302e-05,6201,0.0135946904589705,6201,0.949753015883066,6201,0.0335370854013067,6201,0.00304668423794871
6211,3.13650800007168e-14,6211,6.7315431004001e-05,6211,0.0134763851314493,6211,0.950051298863653,6211,0.0333823425389337,6211,0.00302265803492857
6221,2.97605896524783e-14,6221,6.65007130912968e-05,6221,0.0133791945114274,6221,0.950212924893152,6221,0.0333331015781368,6221,0.00300827830416312
6231,2.85229351478571e-14,6231,6.55980302679068e-05,6231,0.0133066663708935,6231,0.95052292711435,6231,0.0331251265345746,6231,0.00297968194988559
6241,2.70731556051904e-14,6241,6.44539652220721e-05,6241,0.0132261314683741,6241,0.951012021887279,6241,0.0327624393957011,6241,0.00293495328339661
6251,2.5861981555861e-14,6251,6.34745065337419e-05,6251,0.0131219945092913,6251,0.951322628831136,6251,0.0325848471532548,6251,0.00290705499975804
6261,2.42822872988624e-14,6261,6.19482022223411e-05,6261,0.0129655645522745,6261,0.951659556882478,6261,0.0324357983501536,6261,0.00287713201284751
6271,2.31361930300498e-14,6271,6.11005598779682e-05,6271,0.012915097195743,6271,0.951864790203414,6271,0.0323095447656588,6271,0.00284946727528296
6281,2.19548614323812e-14,6281,6.011919109994e-05,6281,0.0128338034094194,6281,0.952122457906668,6281,0.0321590716455696,6281,0.00282454784722153
6291,2.09202348209179e-14,6291,5.94477744995401e-05,6291,0.0127533047360653,6291,0.952401360156066,6291,0.0319836731305297,6291,0.00280221420281826
6301,1.9997788801961e-14,6301,5.84393473103768e-05,6301,0.0127031720263226,6301,0.952569893218224,6301,0.0318841806397464,6301,0.00278431476837712
6311,1.89928442296359e-14,6311,5.77394236773802e-05,6311,0.0126443523881422,6311,0.952853525014432,6311,0.031684343400776,6311,0.00276003977295357
6321,1.81153639374965e-14,6321,5.68684298094145e-05,6321,0.0125565458611099,6321,0.953272500526487,6321,0.0313867152118804,6321,0.00272736997069475
6331,1.71763409832397e-14,6331,5.58632867104505e-05,6331,0.0124878490303749,6331,0.953535530396418,6331,0.0312149985721223,6331,0.00270575871435724
6341,1.62983727558887e-14,6341,5.51895199210464e-05,6341,0.0124289687420172,6341,0.953738289856382,6341,0.0310934030054023,6341,0.00268414887626157
6351,1.56455625747625e-14,6351,5.38583645806364e-05,6351,0.012381368550885,6351,0.954003957040318,6351,0.0308979289443046,6351,0.00266288709989566
6361,1.48821605564941e-14,6361,5.27712349690994e-05,6361,0.0122619627460662,6361,0.954182136840615,6361,0.0308528661554452,6361,0.00265026302288913
6371,1.41578716927436e-14,6371,5.17554416510526e-05,6371,0.0121453075924274,6371,0.954486021596189,6371,0.0306853755603543,6371,0.00263153980936402
6381,1.36020944250138e-14,6381,5.08412011948648e-05,6381,0.012059118067436,6381,0.954759360943767,6381,0.0305178147762428,6381,0.00261286501134521
6391,1.29915802014748e-14,6391,5.0184686092714e-05,6391,0.0120314563979766,6391,0.954924466186563,6391,0.0303977281184817,6391,0.00259616461087333
6401,1.23776834878015e-14,6401,4.95767146664292e-05,6401,0.0119740772820737,6401,0.955075618162034,6401,0.0303275566590829,6401,0.0025731711821304
6411,1.17361140439786e-14,6411,4.87407075142556e-05,6411,0.0118988060965633,6411,0.95534213352375,6411,0.0301617290082448,6411,0.00254859066391584
6421,1.10656356594034e-14,6421,4.7965928456152e-05,6421,0.0117773281619177,6421,0.955761574362814,6421,0.0299029877891997,6421,0.00251014375760161
6431,1.04472351044479e-14,6431,4.73436566345019e-05,6431,0.0117206183082415,6431,0.95586859935699,6431,0.0298571432448944,6431,0.0025062954332295
6441,9.83991240004277e-15,6441,4.65032346256756e-05,6441,0.0116364131449448,6441,0.956057753476566,6441,0.0297648887016293,6441,0.00249444144222447
6451,9.34547160458181e-15,6451,4.58708988656805e-05,6451,0.0115825852370925,6451,0.956346742487153,6451,0.0295541310264084,6451,0.00247067035047127
6461,8.92633299303909e-15,6461,4.5094224850642e-05,6461,0.0115184464070129,6461,0.956546631677884,6461,0.0294388985049817,6461,0.00245092918526185
6471,8.50597753612859e-15,6471,4.42630532057354e-05,6471,0.0113902084264439,6471,0.95686052333872,6471,0.0292793670625252,6471,0.00242563811909641
6481,8.02483253590024e-15,6481,4.34064924313698e-05,6481,0.0113178695218555,6481,0.957065127868632,6481,0.0291653462762603,6481,0.00240824984081295
6491,7.60950276527286e-15,6491,4.24677497002021e-05,6491,0.0112014427711529,6491,0.957410131574432,6491,0.0289605189770486,6491,0.0023854389276587
6501,7.24982555476288e-15,6501,4.19181573454629e-05,6501,0.0111386926965555,6501,0.957548190265586,6501,0.0288932582832975,6501,0.00237794059720787
6511,6.93172761331677e-15,6511,4.13523666947878e-05,6511,0.0110609454985144,6511,0.957934894105905,6511,0.0286208223911952,6511,0.00234198563768354
6521,6.63178246224543e-15,6521,4.08536523733591e-05,6521,0.0109635876453738,6521,0.95813944138712,6521,0.0285328341353018,6521,0.00232328317982401
6531,6.28330654359059e-15,6531,4.01675629656677e-05,6531,0.0108775120020407,6531,0.958474140972399,6531,0.028308821509713,6531,0.00229935795287521
6541,5.95249769763978e-15,6541,3.9294177851131e-05,6541,0.0107731944933844,6541,0.958705225194236,6541,0.0281993489821011,6541,0.00228293715242145
6551,5.65755442699435e-15,6551,3.90446606325874e-05,6551,0.0107666429038864,6551,0.958911182936078,6551,0.0280202836979408,6551,0.00226284580145627
6561,5.47181854909494e-15,6561,3.82319812895529e-05,6561,0.0106384350391513,6561,0.959263735089252,6561,0.0278236977794393,6561,0.00223590011086178
6571,5.23090445187037e-15,6571,3.77720991220221e-05,6571,0.0105799083335974,6571,0.959499047514432,6571,0.0276706273925483,6571,0.00221264466029544
6581,4.99217331389972e-15,6581,3.71324223948124e-05,6581,0.0105126283551814,6581,0.959696249579855,6581,0.0275626426155908,6581,0.00219134702697298
6591,4.68681510514314e-15,6591,3.63856744232509e-05,6591,0.010403470097817,6591,0.959948544774582,6591,0.0274340628061815,6591,0.00217753664699181
6601,4.48393946809244e-15,6601,3.57397674200989e-05,6601,0.0103372314825566,6601,0.960138348637212,6601,0.027326788031995,6601,0.00216189208081158
6611,4.26169226984622e-15,6611,3.52501269510988e-05,6611,0.0102714209608762,6611,0.960328784105685,6611,0.0272199495706168,6611,0.00214459523586647
6621,3.99435971144272e-15,6621,3.4797419284963e-05,6621,0.0102317321769801,6621,0.960563285944092,6621,0.0270478973864798,6621,0.00212228707315942
6631,3.78743313798467e-15,6631,3.45228196865898e-05,6631,0.010176087406126,6631,0.960859771421029,6631,0.0268344521968139,6631,0.00209516615634135
6641,3.58790614306156e-15,6641,3.42751008611491e-05,6641,0.010144735121956,6641,0.96105848223017,6641,0.0266857968929252,6641,0.00207671065408393
6651,3.42999742802883e-15,6651,3.36411501040207e-05,6651,0.0100808002976894,6651,0.961311103330482,6651,0.0265176158892566,6651,0.00205683933246455
6661,3.25983393990588e-15,6661,3.28525716048488e-05,6661,0.0100079045594025,6661,0.961456025982413,6661,0.0264562022240399,6661,0.00204701466253615
6671,3.11909200551959e-15,6671,3.24596486334089e-05,6671,0.00993716454732093,6671,0.96175859354182,6671,0.0262475847921579,6671,0.00202419747006471
6681,2.96706289196559e-15,6681,3.18848307682702e-05,6681,0.00987432707664764,6681,0.961990860692451,6681,0.0261030860571776,6681,0.00199984134295221
6691,2.8389160217822e-15,6691,3.12704637430597e-05,6691,0.00978824788989812,6691,0.96227827544044,6691,0.0259181659781515,6691,0.00198404022776476
6701,2.73369590536972e-15,6701,3.09915853065759e-05,6701,0.00974898297778734,6701,0.962370796769134,6701,0.0258780209766339,6701,0.00197120769113554
6711,2.6002806086553e-15,6711,3.05160265301842e-05,6711,0.00969467530966565,6711,0.962539930244889,6711,0.0257762643897805,6711,0.00195861402913202
6721,2.44312560370261e-15,6721,3.00985036338411e-05,6721,0.00962520599105559,6721,0.96274848251941,6721,0.0256548324799121,6721,0.00194138050598626
6731,2.3315531214856e-15,6731,2.97343604067677e-05,6731,0.00954797187231477,6731,0.962916757951409,6731,0.0255749718142338,6731,0.00193056400163337
6741,2.23227166466109e-15,6741,2.9179963534456e-05,6741,0.00947075320736349,6741,0.963023616755219,6741,0.0255567647980269,6741,0.00191968527585348
6751,2.12866824755917e-15,6751,2.87334262614689e-05,6751,0.00940290383520821,6751,0.96323384972631,6751,0.0254364085653111,6751,0.00189810444690716
6761,2.02977611484785e-15,6761,2.83623196909564e-05,6761,0.00932741304847239,6761,0.963398031596355,6761,0.0253571178516894,6761,0.00188907518379064
6771,1.92450815193406e-15,6771,2.78373276942814e-05,6771,0.00926849476640255,6771,0.963637290125179,6771,0.0251969450562637,6771,0.00186943272445811
6781,1.84884153881921e-15,6781,2.75471561715141e-05,6781,0.00923247800032714,6781,0.963851376783641,6781,0.0250371286098431,6781,0.00185146945001554
6791,1.74844504516953e-15,6791,2.7123492330193e-05,6791,0.00918828298968291,6791,0.963986685524867,6791,0.0249583322650966,6791,0.00183957572802122
6801,1.67002215204375e-15,6801,2.67741115275539e-05,6801,0.00909983976605597,6801,0.964184582717537,6801,0.0248609263767258,6801,0.00182787702815172
6811,1.59401099495103e-15,6811,2.6367466560939e-05,6811,0.00901341658121468,6811,0.964507582379077,6811,0.0246450944227908,6811,0.00180753915035499
6821,1.50621980539265e-15,6821,2.59407175174822e-05,6821,0.00894082981207081,6821,0.964647925317077,6821,0.024587888422273,6821,0.00179741573106063
6831,1.44940841641644e-15,6831,2.56919000179655e-05,6831,0.00888427490864339,6831,0.964878963974974,6831,0.0244323586018386,6831,0.00177871061452498
6841,1.37985957941364e-15,6841,2.52986317548805e-05,6841,0.00880608031374057,6841,0.965085467422195,6841,0.0243171934345478,6841,0.00176596019776014
6851,1.30398429005848e-15,6851,2.48096774226142e-05,6851,0.00870726034621545,6851,0.965315743976633,6851,0.024203166063755,6851,0.0017490199359721
6861,1.24238111003133e-15,6861,2.43084871565501e-05,6861,0.0086515816422097,6861,0.965479847192217,6861,0.0241078567506084,6861,0.00173640592780669
6871,1.17594955014161e-15,6871,2.39753967038511e-05,6871,0.00859648093939225,6871,0.965668912074394,6871,0.023993784677987,6871,0.00171684691152132
6881,1.11039531067115e-15,6881,2.36094696120697e-05,6881,0.0085422724294099,6881,0.965919217544999,6881,0.0238228650160815,6881,0.00169203553989651
6891,1.0502182127282e-15,6891,2.31154490044481e-05,6891,0.00846743217831193,6891,0.966165220681543,6891,0.0236725335166697,6891,0.00167169817446981
6901,1.00893631103576e-15,6901,2.27432995824568e-05,6901,0.00840688582782935,6901,0.966389374479763,6901,0.0235226173134739,6901,0.00165837907934996
6911,9.55771367389125e-16,6911,2.23027241206455e-05,6911,0.00834644999027579,6911,0.966576241416748,6911,0.0234112568908708,6911,0.0016437489779837
6921,9.07629266067833e-16,6921,2.19423957859066e-05,6921,0.00827947371224981,6921,0.966744824833485,6921,0.023319168925499,6921,0.00163459013297915
6931,8.64103405776382e-16,6931,2.16427741361907e-05,6931,0.00822714095164115,6931,0.966980921168375,6931,0.0231527079962883,6931,0.0016175871095585
6941,8.27416037706657e-16,6941,2.11896174164913e-05,6941,0.00813483766881041,6941,0.967214021982773,6941,0.023025237061735,6941,0.00160471366926443
6951,7.85109831550791e-16,6951,2.09509449914333e-05,6951,0.0080630960496299,6951,0.967403848169267,6951,0.0229162976519713,6951,0.00159580718413931
6961,7.41267951508667e-16,6961,2.05612731804764e-05,6961,0.00799167814044434,6961,0.967556302815176,6961,0.0228445689935467,6961,0.00158688877765214
6971,7.03322070678001e-16,6971,2.02782561151303e-05,6971,0.00794682024091782,6971,0.967685010240968,6971,0.0227725054397592,6971,0.0015753858222391
6981,6.59707290007569e-16,6981,1.99672835087664e-05,6981,0.00788962885770225,6981,0.967864412896329,6981,0.022664515527488,6981,0.00156147543497165
6991,6.29043627256225e-16,6991,1.97089117414536e-05,6991,0.00782609501682269,6991,0.968005596867425,6991,0.0225933102019281,6991,0.00155528900208221
7001,5.90542366329322e-16,7001,1.93754518704575e-05,7001,0.00777005470136537,7001,0.968220228270708,7001,0.0224499979362779,7001,0.00154034363977755
7011,5.5940242590511e-16,7011,1.90777302525808e-05,7011,0.00770120676092511,7011,0.968369591308923,7011,0.0223796543867572,7011,0.00153046981314198
7021,5.3512219937275e-16,7021,1.88295344025808e-05,7021,0.00767015155515836,7021,0.968442203372615,7021,0.02234451736199,7021,0.00152429817583339
7031,5.05261649199686e-16,7031,1.85105570350712e-05,7031,0.00761506503635438,7031,0.968636214821309,7031,0.0222205912562074,7031,0.00150961832909357
7041,4.79842152683241e-16,7041,1.81976675265238e-05,7041,0.00755443761597378,7041,0.968866697955131,7041,0.0220618340493866,7041,0.00149883271198154
7051,4.55698259172842e-16,7051,1.79046714403203e-05,7051,0.00746960525424102,7051,0.969090343723239,7051,0.0219401447422533,7051,0.00148200160882558
7061,4.33109282926665e-16,7061,1.7673826068579e-05,7061,0.00743424168961653,7061,0.969277593260209,7061,0.0218003543244651,7061,0.0014701368996401
7071,4.13654075889988e-16,7071,1.74593105026753e-05,7071,0.00738036890480693,7071,0.969408651350927,7071,0.0217316323252205,7071,0.00146188810854199
7081,3.95372896847011e-16,7081,1.71896078716326e-05,7081,0.00733245211965658,7081,0.969477869340568,7081,0.0217153021592558,7081,0.00145718677264747
7091,3.73599945255488e-16,7091,1.68975965980289e-05,7091,0.00726746598653296,7091,0.969625338692176,7091,0.0216472140552401,7091,0.00144308366945276
7101,3.57116093286862e-16,7101,1.66515371437756e-05,7101,0.00722677751783778,7101,0.969768327225068,7101,0.0215614840448256,7101,0.00142675967512472
7111,3.4136130803528e-16,7111,1.63552073921487e-05,7111,0.00718044128748853,7111,0.969916370830553,7111,0.0214762050173144,7111,0.0014106276572512
7121,3.23137558081514e-16,7121,1.60927690565285e-05,7121,0.00712948472870337,7121,0.970194081326839,7121,0.0212712057132428,7121,0.0013891354621579
7131,3.07627854869677e-16,7131,1.58201549418751e-05,7131,0.00706663891725957,7131,0.970388548822083,7131,0.0211532346485374,7131,0.00137575745717802
7141,2.95027200674811e-16,7141,1.55770963698007e-05,7141,0.00702713730883964,7141,0.970540280155824,7141,0.0210523124097816,7141,0.00136469302918496
7151,2.8202720147398e-16,7151,1.5300735200871e-05,7151,0.00701126463593899,7151,0.970742235870448,7151,0.0208840807309389,7151,0.00134711802747288
7161,2.67369583994494e-16,7161,1.49787315350598e-05,7161,0.00696043310750869,7161,0.970870161358233,7161,0.0208181757138834,7161,0.00133625108883977
7171,2.57698208342992e-16,7171,1.47492156658438e-05,7171,0.00692751377895382,7171,0.971062471379736,7171,0.0206686143923125,7171,0.00132665123333158
7181,2.46739201851378e-16,7181,1.45826824189277e-05,7181,0.00687188387133977,7181,0.971226195858497,7181,0.0205702560594848,7181,0.00131708152825933
7191,2.34104757839494e-16,7191,1.43698951945472e-05,7191,0.00683320230724358,7191,0.971339875037629,7191,0.0205050393091206,7191,0.00130751345081202
7201,2.24887680868912e-16,7201,1.40679584000433e-05,7201,0.00674491618850038,7201,0.971500844805934,7201,0.0204410240700048,7201,0.00129914697716035
7211,2.14795429166943e-16,7211,1.38521510784978e-05,7211,0.00669634014209781,7211,0.971675951363593,7211,0.0203272467240086,7211,0.00128660961922202
7221,2.04501740308175e-16,7221,1.3573786257408e-05,7221,0.00662145720682244,7221,0.971946255081749,7221,0.0201496297641833,7221,0.00126908416098789
7231,1.94190703660974e-16,7231,1.33867924960829e-05,7231,0.0065787960893411,7231,0.972064186606654,7231,0.0200858327090282,7231,0.00125779780248036
7241,1.84113207636158e-16,7241,1.30738149863718e-05,7241,0.00651016378868227,7241,0.97227177302792,7241,0.0199582626068295,7241,0.00124672676158144
7251,1.74843963917525e-16,7251,1.28629236335634e-05,7251,0.00647405696930674,7251,0.972466483058008,7251,0.0198149222929812,7251,0.00123167475607059
7261,1.67128654986771e-16,7261,1.27068873927217e-05,7261,0.00643777582763029,7261,0.972604641566367,7261,0.0197201033680226,7261,0.00122477235058727
7271,1.59250145383451e-16,7271,1.25337860548009e-05,7271,0.00638677047015812,7271,0.972874007774049,7271,0.0195156133279341,7271,0.00121107464180418
7281,1.50504642938997e-16,7281,1.22520577082628e-05,7281,0.00629999709831911,7281,0.973179177518093,7281,0.0193139528577003,7281,0.00119462046817933
7291,1.42089405522685e-16,7291,1.20331655633254e-05,7291,0.00627463365535913,7291,0.97325856690087,7291,0.0192678897657687,7291,0.00118687651243847
7301,1.34275728931e-16,7301,1.18199949814571e-05,7301,0.00622978444074068,7301,0.973487106624985,7301,0.0190987013365773,7301,0.00117258760271495
7311,1.28664968868632e-16,7311,1.16667364402311e-05,7311,0.00621516066234281,7311,0.973603182855072,7311,0.0190068757669684,7311,0.0011631139791763
7321,1.22593482823612e-16,7321,1.14882973234808e-05,7321,0.00617576730356075,7321,0.97382381790239,7321,0.0188398247709867,7321,0.00114910172573875
7331,1.16420164327894e-16,7331,1.13308004109226e-05,7331,0.00615663053287447,7331,0.974007905635848,7331,0.0186889174048285,7331,0.00113521562603812
7341,1.11290217193107e-16,7341,1.1194084668572e-05,7341,0.0061174925960589,7341,0.974210229841214,7341,0.0185395651939033,7341,0.00112151828415465
7351,1.05594023378571e-16,7351,1.10128588424205e-05,7351,0.0060632051254767,7351,0.974347283705271,7351,0.0184660171950137,7351,0.00111248111539576
7361,1.0051736921453e-16,7361,1.08969115797501e-05,7361,0.00601915513837569,7361,0.974460810945126,7361,0.0184074620355978,7361,0.00110167496932051
7371,9.45909781400381e-17,7371,1.0694082495438e-05,7371,0.0059608463094189,7371,0.974600276551614,7371,0.0183344828082079,7371,0.00109370024826327
7381,8.96841971791694e-17,7381,1.05740470513195e-05,7381,0.00593776433128619,7381,0.974830176046829,7381,0.0181436162867008,7381,0.00107786928813269
7391,8.55131559331287e-17,7391,1.02243431093117e-05,7391,0.0058559405976562,7391,0.974944373296215,7391,0.018115893736893,7391,0.00107356802612659
7401,8.06668012472234e-17,7401,1.00501220516923e-05,7401,0.00580851169083153,7401,0.975040928964708,7401,0.0180730034923217,7401,0.00106750573008708
7411,7.72952596868974e-17,7411,9.92787122792821e-06,7411,0.00578052109972279,7411,0.975146467034605,7411,0.0180007224592882,7411,0.001062361535156
7421,7.29171447035205e-17,7421,9.81542957737273e-06,7421,0.00574807636986029,7421,0.975276485527405,7421,0.0179144283803861,7421,0.00105119429277109
7431,6.89068587271001e-17,7431,9.57031790652991e-06,7431,0.00566949410494645,7431,0.975498707757453,7431,0.0177862575495695,7431,0.0010359702701245
7441,6.54908478521597e-17,7441,9.46244970550658e-06,7441,0.00563798466905189,7441,0.975682788097402,7441,0.0176437834183262,7441,0.00102598136551425
7451,6.28069043057589e-17,7451,9.30153813779014e-06,7451,0.00560173193971543,7451,0.975813717542185,7451,0.0175592155830348,7451,0.00101603339692621
7461,5.96387532507131e-17,7461,9.15809356919717e-06,7461,0.00555635456738273,7461,0.975909064362825,7461,0.0175176200562727,7461,0.00100780291995035
7471,5.68181744052671e-17,7471,8.99478051947149e-06,7471,0.00550690684627972,7471,0.976021567848078,7471,0.0174620506626103,7471,0.00100047986251218
7481,5.40882933437997e-17,7481,8.86381636443143e-06,7481,0.00548059454630689,7481,0.976167267970016,7481,0.0173500298861142,7481,0.000993243781198914
7491,5.12747740367023e-17,7491,8.79189815478359e-06,7491,0.0054585460029765,7491,0.976249768023392,7491,0.0172944600778722,7491,0.000988433997604792
7501,4.88496135639993e-17,7501,8.67070084458183e-06,7501,0.00544121358669258,7501,0.976359293204224,7501,0.0172111879187795,7501,0.000979634589459581
7511,4.71949437201408e-17,7511,8.54413441589012e-06,7511,0.0054105563897985,7511,0.976468371994376,7511,0.0171424132784485,7511,0.000970114202961248
7521,4.45623360721527e-17,7521,8.39957067121749e-06,7521,0.00537181081024605,7521,0.976684477890245,7521,0.0169776783365893,7521,0.000957633392248068
7531,4.26648484542519e-17,7531,8.28378160264719e-06,7531,0.00533715215818353,7531,0.976794047467334,7531,0.0169098446507371,7531,0.000950671942142914
7541,4.07486725980998e-17,7541,8.19004099639102e-06,7541,0.00531599229976419,7541,0.976933866480831,7541,0.0168012632040271,7541,0.00094068797438142
7551,3.88209813368854e-17,7551,8.13042295870705e-06,7551,0.00529034320884709,7551,0.977033718511438,7551,0.0167339674636174,7551,0.000933840393138513
7561,3.67441423445319e-17,7561,7.9924300211799e-06,7561,0.00524353721987497,7561,0.977197492178653,7561,0.0166269223614335,7561,0.000924055810017234
7571,3.51529439829737e-17,7571,7.80529711648242e-06,7571,0.0051972020289254,7571,0.977371953307219,7571,0.0165071490947187,7571,0.000915890272020685
7581,3.34371014878319e-17,7581,7.64131625910731e-06,7581,0.00514698686491983,7581,0.977536759547937,7581,0.0164015712950741,7581,0.000907040975810022
7591,3.17517176654414e-17,7591,7.47439541972405e-06,7591,0.00511391002248025,7591,0.977671518280219,7591,0.0163095868238934,7591,0.000897510477987654
7601,3.00519745175348e-17,7601,7.38972570486093e-06,7601,0.00507265414171354,7601,0.977799785368083,7601,0.0162313652573297,7601,0.000888805507168652
7611,2.83510580144219e-17,7611,7.3063581935212e-06,7611,0.00505271983004651,7611,0.977973989734658,7611,0.0160879287182422,7611,0.000878055358859363
7621,2.7034635274144e-17,7621,7.13541332851163e-06,7621,0.00501228227128893,7621,0.978165658471782,7621,0.015946043925527,7621,0.000868879918073596
7631,2.58420296979106e-17,7631,6.99116663203018e-06,7631,0.00494340146672007,7631,0.978317764508239,7631,0.0158699515842757,7631,0.000861891274133212
7641,2.47006999502448e-17,7641,6.89471862834897e-06,7641,0.00491549863646798,7641,0.978417023167931,7641,0.0158063742462235,7641,0.000854209230749466
7651,2.30913118583666e-17,7651,6.77738563843349e-06,7651,0.00488382929619847,7651,0.978535845233906,7651,0.0157304127061366,7651,0.000843135378120356
7661,2.20002526677544e-17,7661,6.66232040520443e-06,7661,0.00486055653120992,7661,0.978694492573528,7661,0.0156039919764228,7661,0.000834296598434186
7671,2.09259647033743e-17,7671,6.56530628781537e-06,7671,0.00480953265057427,7671,0.9788390082424,7671,0.0155166326846474,7671,0.000828261116090671
7681,1.98384423705e-17,7681,6.45366192220378e-06,7681,0.00477467550213755,7681,0.978970433893989,7681,0.0154295558276548,7681,0.000818881114295977
7691,1.89460891306322e-17,7691,6.40648473097113e-06,7691,0.00475931935854829,7691,0.979040108011057,7691,0.0153799318323274,7691,0.000814234313336616
7701,1.77852866414283e-17,7701,6.26148908234797e-06,7701,0.00470164598176682,7701,0.979191798142159,7701,0.0152939382065872,7701,0.000806356180404468
7711,1.70716819921743e-17,7711,6.15545275524248e-06,7711,0.00466022734319479,7711,0.9793935285731,7711,0.0151467350724698,7711,0.000793353558479643
7721,1.63318444841043e-17,7721,6.00123971973136e-06,7721,0.00459613526883845,7721,0.979535307869688,7721,0.0150742950648392,7721,0.000788260556914606
7731,1.54576716344697e-17,7731,5.92841772593286e-06,7731,0.00456660015231897,7731,0.979670708290957,7731,0.0149774264926264,7731,0.000779336646371784
7741,1.46902613239712e-17,7741,5.82748195568034e-06,7741,0.0045334088890301,7741,0.979781763214267,7741,0.0149053281941969,7741,0.000773672220550037
7751,1.3824217767057e-17,7751,5.7379056681709e-06,7751,0.00450432421487826,7751,0.979927500528347,7751,0.0147975158440251,7751,0.000764921507081161
7761,1.3202661867817e-17,7761,5.69139118105673e-06,7761,0.00447885617418037,7761,0.980017390218264,7761,0.0147380914874522,7761,0.000759970728922882
7771,1.24961758867023e-17,7771,5.58551474461183e-06,7771,0.0044318666705416,7771,0.980168174981657,7771,0.0146436122300576,7771,0.00075076060299934
7781,1.18850575811769e-17,7781,5.47663929285614e-06,7781,0.00441397378365375,7781,0.980236934197428,7781,0.014596501065959,7781,0.000747114313666188
7791,1.1286315950096e-17,7791,5.38811316616492e-06,7791,0.00438934346019895,7791,0.980399860333595,7791,0.0144673389828191,7791,0.000738069110221236
7801,1.08770388970443e-17,7801,5.30505238468713e-06,7801,0.00436457838918802,7801,0.980501666859036,7801,0.0143975591263896,7801,0.000730890573001622
7811,1.02446492728624e-17,7811,5.22372169938836e-06,7811,0.00432605957307862,7811,0.980687903403219,7811,0.0142587543834543,7811,0.00072205891854903
7821,9.79262668719973e-18,7821,5.10125020714145e-06,7821,0.00428064069759912,7821,0.980831362143436,7821,0.0141672406320033,7821,0.000715655276754328
7831,9.32139828637389e-18,7831,5.03900871476595e-06,7831,0.00426336056874785,7831,0.980900676261929,7831,0.0141216693609432,7831,0.000709254799665432
7841,8.80804258334703e-18,7841,4.94524199077991e-06,7841,0.00423949560390645,7841,0.981046339871369,7841,0.014007986767132,7841,0.000701232515601794
7851,8.37757230117828e-18,7851,4.87301764839983e-06,7851,0.00421210733167575,7851,0.981148185326737,7851,0.0139404220889515,7851,0.000694412234987264
7861,8.02032413521478e-18,7861,4.80552691666276e-06,7861,0.00420537438472588,7861,0.981193814140626,7861,0.0139066869669073,7861,0.000689318980824442
7871,7.66624653719812e-18,7871,4.77849278195119e-06,7871,0.00419550754849955,7871,0.981311943162595,7871,0.0138057065646673,7871,0.000682064231455884
7881,7.27918648275138e-18,7881,4.72397442474931e-06,7881,0.00417160782041111,7881,0.981360138171566,7881,0.0137836744286603,7881,0.000679855604937274
7891,6.9175434805257e-18,7891,4.62049392511263e-06,7891,0.0041343193981227,7891,0.981434340561874,7891,0.0137507188297727,7891,0.000676000716305672
7901,6.61764648266707e-18,7901,4.54189324662262e-06,7901,0.004114478049788,7901,0.981560011288151,7901,0.0136509754394405,7901,0.000669993329373595
7911,6.32548308223156e-18,7911,4.46826447949058e-06,7911,0.004094693738669,7911,0.981676543494731,7911,0.0135629886751031,7911,0.000661305827017941
7921,6.0116931975187e-18,7921,4.38875358484034e-06,7921,0.0040617530473098,7921,0.981827763114731,7921,0.0134538781402575,7921,0.000652216944116722
7931,5.72719157484934e-18,7931,4.34240371317992e-06,7931,0.00403875396572881,7931,0.981909707722179,7931,0.0133997388064684,7931,0.000647457101910545
7941,5.45635814562099e-18,7941,4.26850319396985e-06,7941,0.00400283432057088,7941,0.98202841754628,7941,0.0133243634937705,7941,0.000640116136184674
7951,5.20257753198648e-18,7951,4.18893013167759e-06,7951,0.00396068154475398,7951,0.982140478048526,7951,0.0132602326740908,7951,0.000634418802496995
7961,4.94852810210502e-18,7961,4.15178271341572e-06,7961,0.00394174773112985,7961,0.98228473363777,7961,0.0131426409755162,7961,0.000626725872870025
7971,4.63736778075625e-18,7971,4.114705741533e-06,7971,0.00393883507422378,7971,0.982367180888164,7971,0.0130682288755936,7971,0.000621640456276629
7981,4.38888620538489e-18,7981,4.08129460797317e-06,7981,0.00391973657149418,7981,0.982444016220143,7981,0.0130155731361253,7981,0.000616592777629476
7991,4.17104541202059e-18,7991,4.01846509183266e-06,7991,0.00389770440816821,7991,0.982567044923692,7991,0.0129211258177167,7991,0.000610106385331136
8001,3.99029571113007e-18,8001,3.93719835160072e-06,8001,0.00385361460462093,8001,0.982712088464948,8001,0.0128276510204272,8001,0.000602708711652723
8011,3.80769341227878e-18,8011,3.85730125416348e-06,8011,0.00382546496951612,8011,0.982787382439934,8011,0.0127864648319388,8011,0.000596830457357033
8021,3.64245774798303e-18,8021,3.81342600968189e-06,8021,0.00380067625577977,8021,0.982869964252062,8021,0.0127350184338512,8021,0.000590527632297028
8031,3.46737057498971e-18,8031,3.76090807108447e-06,8031,0.00376689186865629,8031,0.982993449736023,8031,0.0126530229305423,8031,0.000582874556707345
8041,3.33353490331667e-18,8041,3.72448954553934e-06,8041,0.00374271809448208,8041,0.983137881270743,8041,0.0125408166121633,8041,0.000574859533066127
8051,3.18362666551904e-18,8051,3.67303969537914e-06,8051,0.0037154021006261,8051,0.983219445697241,8051,0.0124903452822627,8051,0.000571133880174752
8061,3.04042731607208e-18,8061,3.61630364057803e-06,8061,0.00368824610929564,8061,0.983290523058391,8061,0.0124501882111729,8061,0.000567426317500127
8071,2.91104579060291e-18,8071,3.57831456031183e-06,8071,0.00367059004763475,8071,0.983428353975805,8071,0.0123396972502302,8071,0.000557780411770209
8081,2.76412366690369e-18,8081,3.51433893751963e-06,8081,0.00364674786200904,8081,0.983495603965413,8081,0.0122999764644714,8081,0.000554157369168549
8091,2.61814937262194e-18,8091,3.45720150721632e-06,8091,0.00362008752345395,8091,0.983565032197944,8091,0.0122604106327463,8091,0.000551012444348385
8101,2.48397356313912e-18,8101,3.38981859884129e-06,8101,0.00359362736032057,8101,0.983635907614475,8101,0.0122209899933904,8101,0.000546085213215223
8111,2.3394273080075e-18,8111,3.34591902594196e-06,8111,0.00357640598791847,8111,0.98376876367598,8111,0.0121124712364571,8111,0.000539013180618853
8121,2.2287875040321e-18,8121,3.30524512163375e-06,8121,0.00355627144762068,8121,0.983883055593169,8121,0.0120244684603497,8121,0.00053289925373859
8131,2.11637280084992e-18,8131,3.25965230796808e-06,8131,0.00352748252666304,8131,0.983984491014878,8131,0.0119566164221555,8131,0.000528150383995284
8141,1.99973036692327e-18,8141,3.20940532092609e-06,8141,0.00349893185816384,8141,0.984087399083835,8141,0.0118891649268304,8141,0.000521294725849874
8151,1.90044361505222e-18,8151,3.17297883002044e-06,8151,0.00348494087589189,8151,0.984194656052813,8151,0.0118026997669137,8151,0.000514530325551156
8161,1.8105740313224e-18,8161,3.12669247845839e-06,8161,0.00345679202991197,8161,0.98431395902801,8161,0.0117170066868966,8161,0.000509115562703266
8171,1.72062837758029e-18,8171,3.07588532202023e-06,8171,0.0034230880147506,8171,0.984392333526334,8171,0.0116794215760763,8171,0.000502080997516494
8181,1.6418817625983e-18,8181,3.03585925559436e-06,8181,0.00340366558382399,8181,0.984463010506688,8181,0.0116322871120019,8181,0.000498000938230847
8191,1.55769545683625e-18,8191,2.9839666490094e-06,8191,0.00337036191150826,8191,0.984507032064348,8191,0.0116232359034411,8191,0.000496386154053613
8201,1.49372182476119e-18,8201,2.94505189502043e-06,8201,0.00335114213873862,8201,0.984549363952268,8201,0.0116046157539495,8201,0.000491933103148731
8211,1.4218844035595e-18,8211,2.89964086802448e-06,8211,0.00333222158893488,8211,0.984647729193893,8211,0.011529601832022,8211,0.000487547744281702
8221,1.35575022792223e-18,8221,2.87383074254864e-06,8221,0.003318911946035,8221,0.984759416128168,8221,0.011436384914872,8221,0.000482413180182615
8231,1.29693740070014e-18,8231,2.82253858322233e-06,8231,0.00328932446850538,8231,0.984857534734301,8231,0.0113718119911112,8231,0.000478506267498647
8241,1.22445698908173e-18,8241,2.7562658451829e-06,8241,0.0032493212993531,8241,0.98496672605341,8241,0.0113077306695757,8241,0.000473465711816423
8251,1.16650081524102e-18,8251,2.70477977219432e-06,8251,0.00323355781559237,8251,0.985041244107109,8251,0.0112528732971096,8251,0.000469620000416751
8261,1.11317854934815e-18,8261,2.66973643441432e-06,8261,0.00322334561238149,8261,0.985168642208295,8261,0.0111437107033199,8261,0.000461631739568761
8271,1.05094792345432e-18,8271,2.6263873357506e-06,8271,0.00321040236646893,8271,0.985259372559987,8271,0.0110715896482865,8271,0.000456009037922195
8281,1.00611137815522e-18,8281,2.60064058554055e-06,8281,0.00319466930868417,8281,0.985285065295488,8281,0.0110627685288722,8281,0.000454896226369883
8291,9.57711646382298e-19,8291,2.56895006099328e-06,8291,0.00317658937315619,8291,0.985370217850502,8291,0.0110001598134039,8291,0.000450464012876805
8301,9.17650742779484e-19,8301,2.53552331183477e-06,8301,0.0031611698313306,8301,0.985441990879302,8301,0.0109467637321337,8301,0.000447540033922246
8311,8.6920313639813e-19,8311,2.48818764394351e-06,8311,0.00313294748036341,8311,0.98552724406401,8311,0.0108937757903202,8311,0.000443544477662015
8321,8.23972606074467e-19,8321,2.4497327929127e-06,8321,0.00312027899009877,8321,0.985590136910287,8321,0.0108497253574899,8321,0.00043740900933161
8331,7.78580949214739e-19,8331,2.40212903817196e-06,8331,0.00308239554135876,8331,0.985719834860206,8331,0.0107622007259355,8331,0.000433166743461395
8341,7.38734565374038e-19,8341,2.36519851797697e-06,8341,0.0030676575589155,8341,0.985863727494969,8341,0.0106404441069026,8341,0.00042580564069536
8351,6.96842785910581e-19,8351,2.32098880334924e-06,8351,0.00304270305280109,8351,0.985926146973667,8351,0.010606139364703,8351,0.000422689620025402
8361,6.58990060379927e-19,8361,2.27961339035222e-06,8361,0.00301316232169338,8361,0.986045844061027,8361,0.0105204725645285,8361,0.000418241439361096
8371,6.21133255976623e-19,8371,2.24077689466702e-06,8371,0.0029838519440078,8371,0.98614689957114,8371,0.0104524936319735,8371,0.000414514075983729
8381,5.88329054421971e-19,8381,2.2189017520308e-06,8381,0.00298159745995959,8381,0.98621325155629,8381,0.0103931397974126,8381,0.000409792284586133
8391,5.54971988836797e-19,8391,2.18822906132611e-06,8391,0.00296468476855756,8391,0.986285637533161,8391,0.0103426960471017,8391,0.000404793422118503
8401,5.26542031731962e-19,8401,2.15980141744234e-06,8401,0.00294307903658593,8401,0.986378132440446,8401,0.0102757763950269,8401,0.00040085232652395
8411,4.97502421609752e-19,8411,2.12992816541098e-06,8411,0.00292395297351685,8411,0.986442413226,8411,0.0102342387613969,8411,0.000397265110921133
8421,4.73566473616173e-19,8421,2.1056917926274e-06,8421,0.00291697371499194,8421,0.986520945185896,8421,0.0101678767883375,8421,0.000392098618981424
8431,4.4931118039049e-19,8431,2.08864688423044e-06,8431,0.00290051539533358,8431,0.98662322021158,8431,0.010085571044897,8431,0.000388604701305327
8441,4.31230861913214e-19,8441,2.05640913163369e-06,8441,0.00288646915753814,8441,0.986706436342299,8441,0.0100202205019509,8441,0.000384817589080451
8451,4.11841326145897e-19,8451,2.02634723409692e-06,8451,0.00286778157079451,8451,0.986795027677022,8451,0.0099553475621755,8451,0.000379816842773666
8461,3.93299299249914e-19,8461,1.99824553988403e-06,8461,0.00284903888952975,8461,0.986822637466807,8461,0.00994743471228852,8461,0.000378890685834449
8471,3.76537509769685e-19,8471,1.96738003195183e-06,8471,0.00283754338096224,8471,0.986894293869038,8471,0.00989100153042221,8471,0.000375193839545669
8481,3.5812990271319e-19,8481,1.94982043460698e-06,8481,0.00282614051215248,8481,0.986982109901336,8481,0.00981887176754862,8481,0.000370927998528002
8491,3.39485683670411e-19,8491,1.92280196081986e-06,8491,0.00282160291477496,8491,0.98702098471164,8491,0.00978698160727902,8491,0.000368507964345227
8501,3.22628565209627e-19,8501,1.88849189107464e-06,8501,0.00279415997482198,8501,0.987123572253789,8501,0.00971575568335627,8501,0.000364623596141251
8511,3.07598265066478e-19,8511,1.86231390270696e-06,8511,0.00278507101478115,8511,0.987157502681613,8511,0.00969212645639471,8511,0.000363437533308365
8521,2.94968291371484e-19,8521,1.83804504374384e-06,8521,0.00276693770390632,8521,0.987209672130007,8521,0.0096607779780502,8521,0.000360774142992987
8531,2.81006454490137e-19,8531,1.79187027090903e-06,8531,0.00273543854348957,8531,0.987283111202695,8531,0.0096218150705634,8531,0.000357843312981492
8541,2.65946651190213e-19,8541,1.76418389723453e-06,8541,0.00271766884653008,8541,0.987349987445148,8541,0.00957506079930347,8541,0.00035551872512124
8551,2.53774456723398e-19,8551,1.73835699615648e-06,8551,0.0027000167351019,8551,0.987417655114349,8551,0.00952854130966528,8551,0.000352048483888126
8561,2.40569264379697e-19,8561,1.70586783269747e-06,8561,0.00267585533728084,8561,0.987482362348055,8561,0.00949002766169986,8561,0.000350048785132004
8571,2.26560189498042e-19,8571,1.67954939273744e-06,8571,0.00265197773973597,8571,0.98757224347407,8571,0.00942859894673987,8571,0.00034550029006188
8581,2.12661098321118e-19,8581,1.65088239266685e-06,8581,0.00263909750230286,8581,0.987641473896994,8581,0.00937508564735241,8581,0.000342692070957964
8591,2.01258518652938e-19,8591,1.62399217920361e-06,8591,0.00262620097969554,8591,0.987681057520369,8591,0.00935233830923594,8591,0.000338779198520101
8601,1.92364228167097e-19,8601,1.60418034819548e-06,8601,0.00261130175422813,8601,0.987752616732774,8601,0.00929927969026728,8601,0.000335197642382424
8611,1.83109795291178e-19,8611,1.57163708625618e-06,8611,0.00259224367477986,8611,0.98783469473412,8611,0.00923901247115242,8611,0.00033247748286173
8621,1.74015506888917e-19,8621,1.54611864973558e-06,8621,0.00257123148707,8621,0.987926041926573,8621,0.00917166931997365,8621,0.000329511147733156
8631,1.67009319121036e-19,8631,1.52598374251919e-06,8631,0.00255872180256488,8631,0.987986949556956,8631,0.00912704685398597,8631,0.000325755802750323
8641,1.57673507646075e-19,8641,1.49997655101173e-06,8641,0.00254217168920286,8641,0.988081707758726,8641,0.00905309603545395,8641,0.000321524540066556
8651,1.48857595508698e-19,8651,1.47682229594742e-06,8651,0.00252154063934141,8651,0.988163384328883,8651,0.00899442039241203,8651,0.000319177817068044
8661,1.42163751020112e-19,8661,1.43855226180525e-06,8661,0.00249902421360475,8661,0.988247066440488,8661,0.00893614311648904,8661,0.000316327677156487
8671,1.34657490722501e-19,8671,1.42335669530213e-06,8671,0.0024869149395557,8671,0.988327508337258,8671,0.00887090935499505,8671,0.000313244011496081
8681,1.28387925133995e-19,8681,1.40482293263322e-06,8681,0.00247074891882902,8681,0.988390151218048,8681,0.00882776543873921,8681,0.000309929601451331
8691,1.23215202078303e-19,8691,1.38079317871071e-06,8691,0.00245461228742304,8691,0.98842231651429,8691,0.00881353142500026,8691,0.000308158980107646
8701,1.17576429426567e-19,8701,1.35611468999698e-06,8701,0.00244069154888574,8701,0.988495959664298,8701,0.00875633705569392,8701,0.000305655616432362
8711,1.10455588775566e-19,8711,1.33408269321966e-06,8711,0.00241889240372411,8711,0.988577760574082,8711,0.00869958558331671,8711,0.000302427356183871
8721,1.04880834029961e-19,8721,1.31671798028487e-06,8721,0.00239528110231802,8721,0.988645373516939,8721,0.00865731828770969,8721,0.000300710375053307
8731,9.9750648660729e-20,8731,1.29316546433675e-06,8731,0.00237383267845535,8731,0.988704335813172,8731,0.00862227525575652,8731,0.000298263087151565
8741,9.52637229208474e-20,8741,1.27109418763469e-06,8741,0.00235647862072264,8741,0.988774282471156,8741,0.00857334387858586,8741,0.000294623935348158
8751,9.03098784986037e-20,8751,1.24943762046804e-06,8751,0.00232971455134057,8751,0.98887431336957,8751,0.00850392406667714,8751,0.000290798574792417
8761,8.60342847796178e-20,8761,1.22709347757097e-06,8761,0.002310763752038,8761,0.988937246189601,8761,0.00846256717815718,8761,0.000288195786726072
8771,8.15557562270984e-20,8771,1.21009585420927e-06,8771,0.00229569926536063,8771,0.988981177384882,8771,0.00843512455275871,8771,0.000286788701144562
8781,7.75046008293246e-20,8781,1.18847993408467e-06,8781,0.00227707240658258,8781,0.98906463913225,8781,0.00837357328273152,8781,0.00028352669850213
8791,7.39562291632618e-20,8791,1.17010109099365e-06,8791,0.00225852912171649,8791,0.989118519795678,8791,0.00833963573579938,8791,0.000282145245715575
8801,7.00532664093995e-20,8801,1.15777315609469e-06,8801,0.00224949809404603,8801,0.989226336484118,8801,0.00824498163924954,8801,0.000278026009430542
8811,6.65715163743158e-20,8811,1.14457062092117e-06,8811,0.00223853861790042,8811,0.989280648863509,8811,0.00820481237667689,8811,0.000274855571293039
8821,6.39962187289348e-20,8821,1.12502048248159e-06,8821,0.00222397382422623,8821,0.989337423952332,8821,0.00816485911712467,8821,0.000272618085834094
8831,6.08158433847743e-20,8831,1.11311334256843e-06,8831,0.00221315073018868,8831,0.989397119930622,8831,0.00811843909583989,8831,0.000270177130007381
8841,5.68034054860175e-20,8841,1.09681467807737e-06,8841,0.00219696016296177,8841,0.989462077990826,8841,0.00807232588852201,8841,0.0002675391430126
8851,5.36712802717921e-20,8851,1.07721505392279e-06,8851,0.00217553535861647,8851,0.989538926281637,8851,0.00801996683384853,8851,0.000264494310844081
8861,5.08788140254761e-20,8861,1.06494931497687e-06,8861,0.00215963358523178,8861,0.989610132058206,8861,0.00796790191356657,8861,0.00026126749368047
8871,4.82699072160671e-20,8871,1.04158615307706e-06,8871,0.00213849647064891,8871,0.989651672607702,8871,0.00794858399429663,8871,0.000260205341199198
8881,4.53079950766782e-20,8881,1.02801601984767e-06,8881,0.00213158662879989,8881,0.989707209846388,8881,0.00790336020992139,8881,0.000256815298871311
8891,4.28100475192391e-20,8891,1.01131695193663e-06,8891,0.00211429311647594,8891,0.989791560699505,8891,0.0078392404339084,8891,0.000253894433159022
8901,4.04477654849155e-20,8901,1.00058736274384e-06,8901,0.0021004885780757,8901,0.989825682747958,8901,0.00782017577974416,8901,0.000252652306859608
8911,3.86912570618125e-20,8911,9.78645244114239e-07,8911,0.00208337653024556,8911,0.989876388632644,8911,0.0077884558111249,8911,0.00025080038074153
8921,3.67983062002266e-20,8921,9.62713307335947e-07,8921,0.00206810096299644,8921,0.989924922366482,8921,0.0077568474632365,8921,0.000249166493977775
8931,3.46250709387594e-20,8931,9.47809897915986e-07,8931,0.00205798993616013,8931,0.989962287238492,8931,0.00773164173756296,8931,0.000247133277886873
8941,3.31488815709242e-20,8941,9.33923410137878e-07,8941,0.00204796737318223,8941,0.990018521530154,8941,0.0076876575321515,8941,0.000244919641102161
8951,3.16830964693258e-20,8951,9.17205931056375e-07,8951,0.00202793219518651,8951,0.990064482424548,8951,0.00766274314059891,8951,0.000243925033735782
8961,3.02079431682514e-20,8961,9.10493667524633e-07,8961,0.00201806869944899,8961,0.990126945596874,8961,0.00761292977387572,8961,0.000241145436134009
8971,2.87769212946863e-20,8971,8.91978602905637e-07,8971,0.00200489032495107,8971,0.990160042165015,8971,0.00759440754231848,8971,0.000239767989112647
8981,2.75498462943876e-20,8981,8.81801885450519e-07,8981,0.00199511093897704,8981,0.990208633468269,8981,0.00755736379898941,8981,0.000238009991878704
8991,2.60301773930769e-20,8991,8.6388932614618e-07,8991,0.00197236105733392,8991,0.990263572232676,8991,0.00752674186458765,8991,0.000236460956075992
9001,2.47978813723983e-20,9001,8.49141004878594e-07,9001,0.00195793328376472,9001,0.990329228631392,9001,0.00747783662117894,9001,0.000234152322659567
9011,2.34296572241737e-20,9011,8.36686324084201e-07,9011,0.00194997027590135,9011,0.99036914427074,9011,0.007447423903693,9011,0.000232624863341664
9021,2.22649437913514e-20,9021,8.18333164883139e-07,9021,0.00192612841438119,9021,0.990413505268412,9021,0.00742938878447516,9021,0.000230159199566834
9031,2.11932947699345e-20,9031,8.08339210155431e-07,9031,0.00191202520813953,9031,0.990472114410705,9031,0.00738714157389235,9031,0.000227910468052913
9041,2.0222962148703e-20,9041,7.90613722244604e-07,9041,0.00189177308140214,9041,0.990523824603878,9041,0.00735718527958189,9041,0.000226426421415581
9051,1.9154511009623e-20,9051,7.81591142272144e-07,9051,0.00188409000666311,9051,0.990569455908308,9051,0.00732127664172271,9051,0.000224395852164326
9061,1.81428731221464e-20,9061,7.72051236782578e-07,9061,0.00187493175114307,9061,0.990634919151172,9061,0.00726772011378605,9061,0.00022165693266266
9071,1.71560972255758e-20,9071,7.58857336053488e-07,9071,0.00186425022055107,9071,0.990683054853068,9071,0.00723226637916096,9071,0.000219669689883483
9081,1.61036902661361e-20,9081,7.44682226109546e-07,9081,0.00184454756388393,9081,0.990758108096919,9081,0.00717943041677593,9081,0.000217169240195439
9091,1.53534549447442e-20,9091,7.31342804050985e-07,9091,0.00182948826237832,9091,0.990791353934504,9091,0.00716196381413462,9091,0.000216462646178686
9101,1.48084237135315e-20,9101,7.17679918552192e-07,9101,0.00181163921805778,9101,0.990864020646975,9101,0.00710962427070936,9101,0.000213998184339207
9111,1.42708936253552e-20,9111,7.03688120160351e-07,9111,0.00178805544556294,9111,0.99093008354157,9111,0.00706924838518413,9111,0.000211908939562725
9121,1.36848891556588e-20,9121,6.95660122622272e-07,9121,0.0017749465252775,9121,0.990979404383147,9121,0.00703477115595953,9121,0.000210182275493095
9131,1.32094980952418e-20,9131,6.87715912010951e-07,9131,0.00176772441765636,9131,0.991017487435984,9131,0.00700614726580008,9131,0.000207953164647394
9141,1.24399173061352e-20,9141,6.74305635211947e-07,9141,0.00174758006114165,9141,0.991079661314249,9141,0.00696633162303374,9141,0.000205752695940083
9151,1.19390211191732e-20,9151,6.63880493847527e-07,9151,0.00173764063882752,9151,0.991137277265788,9151,0.00692101113944039,9151,0.000203407075450592
9161,1.12992277077728e-20,9161,6.54702453668145e-07,9161,0.0017249395039624,9161,0.991208545143058,9161,0.00686476968608955,9161,0.000201090964436353
9171,1.07374263973299e-20,9171,6.42446759630577e-07,9171,0.00170804507366007,9171,0.991243290971929,9171,0.00684807886968144,9171,0.000199942637969964
9181,1.01700699294888e-20,9181,6.3198239503321e-07,9181,0.00169690265555931,9181,0.991283109442294,9181,0.00682022648492737,9181,0.000199129434823876
9191,9.57746317159649e-21,9191,6.22207831722016e-07,9191,0.00168031144283547,9191,0.99133474203945,9191,0.006786979459981,9191,0.000197344849901336
9201,9.0863746089996e-21,9201,6.15612061866241e-07,9201,0.00167210596021995,9201,0.99137786731672,9201,0.00675383653150293,9201,0.000195574579495258
9211,8.69169152483109e-21,9211,6.05086746177376e-07,9211,0.00166667715024623,9211,0.991418062572125,9211,0.00672083557486457,9211,0.000193819616017762
9221,8.23928964496235e-21,9221,5.95726890742665e-07,9221,0.00165718430006901,9221,0.991467581881935,9221,0.00668255588454272,9221,0.000192082206562748
9231,7.86212534643977e-21,9231,5.84109474214373e-07,9231,0.0016356022509147,9231,0.991528254375278,9231,0.0066445689475796,9231,0.000190990316753144
9241,7.46498320747607e-21,9241,5.74112891228147e-07,9241,0.00163026390999024,9241,0.991551397002218,9241,0.0066283358811706,9241,0.000189429093730432
9251,7.11142988786276e-21,9251,5.64299481531339e-07,9251,0.00161963633852362,9251,0.991595783998426,9251,0.00659597598866541,9251,0.000188039374903595
9261,6.74136512697878e-21,9261,5.52840415244283e-07,9261,0.0016077826275753,9261,0.991657760045339,9261,0.00654770169959692,9261,0.000186202787073505
9271,6.46985877944642e-21,9271,5.42945435856222e-07,9271,0.00159336773349623,9271,0.99170564559214,9271,0.00651575842259007,9271,0.000184685306337439
9281,6.12799260223897e-21,9281,5.38072801047542e-07,9281,0.00158819284023714,9281,0.991744778892,9281,0.00648391374608779,9281,0.000182576448874574
9291,5.86192586288761e-21,9291,5.2844829538587e-07,9291,0.00157786346814755,9291,0.991804223329313,9291,0.00643644312273865,9291,0.000180941631505883
9301,5.57498721212928e-21,9301,5.21546065098338e-07,9301,0.00157271256926146,9301,0.991826736705105,9301,0.00642071440452838,9301,0.000179314775040374
9311,5.25448412633704e-21,9311,5.13904976532574e-07,9311,0.0015599093135116,9311,0.99188336950203,9311,0.00637893691099647,9311,0.00017727036848514
9321,5.00979175980075e-21,9321,5.06374268488629e-07,9321,0.00154975469420866,9321,0.991936934263908,9321,0.0063374116278742,9321,0.000175393039741114
9331,4.76853464748831e-21,9331,4.99765226310822e-07,9331,0.00153963299438323,9331,0.991969121464651,9331,0.00631678487684437,9331,0.000173960898895599
9341,4.5390061805675e-21,9341,4.93660619617952e-07,9341,0.00152584205410962,9341,0.992025438069509,9341,0.00627568156713252,9341,0.000172544648628941
9351,4.32040768372831e-21,9351,4.88018783304007e-07,9351,0.00151836952127334,9351,0.992054629462108,9351,0.00625523682492548,9351,0.000171276172909767
9361,4.08203672382353e-21,9361,4.80861731260675e-07,9361,0.00150846750531785,9361,0.992096489901173,9361,0.00622468242844576,9361,0.00016987930333245
9371,3.85043533559021e-21,9371,4.73415118461103e-07,9371,0.00149861526091208,9371,0.992128551248736,9371,0.00620442176443558,9371,0.000167938310797983
9381,3.68932752574966e-21,9381,4.67249445930256e-07,9381,0.00148642056519735,9381,0.992188767837609,9381,0.00615900203372066,9381,0.000165342314027303
9391,3.53489332608137e-21,9391,4.62295462520467e-07,9391,0.0014815962312788,9391,0.992230076275873,9391,0.00612387145059213,9391,0.000163993746793785
9401,3.37578273656608e-21,9401,4.54765070914928e-07,9401,0.00146829952354695,9401,0.992269094094358,9401,0.00609895938455959,9401,0.000163192232464522
9411,3.23455195531692e-21,9411,4.46633357465268e-07,9411,0.00145396354340911,9411,0.992334496048215,9411,0.00604936182485073,9411,0.000161731950167604
9421,3.06619510325134e-21,9421,4.39724747644384e-07,9421,0.00143974517720624,9421,0.992384491625413,9421,0.00601490923954586,9421,0.000160414233086926
9431,2.94027591115981e-21,9431,4.32920928401391e-07,9431,0.00143036076730263,9431,0.992429737305515,9431,0.00598062423086419,9431,0.000158844775389806
9441,2.81024814510266e-21,9441,4.27274427044622e-07,9441,0.00141986244276258,9441,0.992470883902087,9441,0.00595140683447966,9441,0.000157419546243419
9451,2.68598340093516e-21,9451,4.20663517820682e-07,9451,0.00140944789216182,9451,0.992516764406147,9451,0.00591748755118362,9451,0.000155879486989512
9461,2.56293918587631e-21,9461,4.13125155162021e-07,9461,0.00139908164901102,9461,0.992542724797409,9461,0.0059030474078453,9461,0.000154733020579975
9471,2.40365028785856e-21,9471,4.05059256800462e-07,9471,0.00138652347501904,9471,0.992580323018059,9471,0.00587902517862183,9471,0.000153723269043354
9481,2.28036743029898e-21,9481,3.99113306704043e-07,9481,0.00137859645520644,9481,0.992608419693076,9481,0.00585986609358939,9481,0.000152718644821496
9491,2.16706389638877e-21,9491,3.89085447066452e-07,9491,0.00136289721381095,9491,0.992678524516394,9491,0.0058074580223876,9491,0.000150731161960469
9501,2.06098186480537e-21,9501,3.85903698523393e-07,9501,0.00135844462501289,9501,0.992698542247003,9501,0.00579325167326276,9501,0.000149375551022494
9511,1.98284773382524e-21,9511,3.7836955565326e-07,9511,0.00134514452574698,9511,0.992736883504392,9511,0.0057696805377937,9511,0.000147913062511796
9521,1.88888630946075e-21,9521,3.73118527773526e-07,9521,0.0013374402303094,9521,0.992754706272035,9521,0.00576029338246005,9521,0.000147186996667804
9531,1.79499313821524e-21,9531,3.68254351282352e-07,9531,0.00132872558592014,9531,0.99280215894059,9531,0.0057227598110388,9531,0.000145987408099676
9541,1.70720240449972e-21,9541,3.62862229951534e-07,9541,0.00132117838612889,9541,0.992867369859181,9541,0.00566688342813462,9541,0.00014420546432592
9551,1.61837516482406e-21,9551,3.54911614319238e-07,9551,0.00131367977774543,9551,0.992936910827415,9551,0.00560695991152886,9551,0.000142094571696305
9561,1.52281230946357e-21,9561,3.48846079139627e-07,9561,0.00129975947543354,9561,0.992984290743681,9561,0.00557501205683268,9561,0.000140588877973681
9571,1.43642783085833e-21,9571,3.40912507745019e-07,9571,0.00128598021628375,9571,0.99302668284328,9571,0.00554778304460154,9571,0.000139212983326861
9581,1.36388027150519e-21,9581,3.35632887381861e-07,9581,0.00127863216679029,9581,0.993058011615813,9581,0.00552517156640577,9581,0.000137849018103309
9591,1.2865248687321e-21,9591,3.30170256773308e-07,9591,0.0012724003789553,9591,0.993110710666385,9591,0.0054801697426436,9591,0.000136389041759216
9601,1.21953622163717e-21,9601,3.26128299158486e-07,9601,0.00126200690108668,9601,0.993139852977174,9601,0.00546231615130521,9601,0.000135497842134666
9611,1.16563375726368e-21,9611,3.18981392042591e-07,9611,0.00124660354622185,9611,0.993205792755294,9611,0.00541344068631511,9611,0.000133844030777517
9621,1.1159250095036e-21,9621,3.13528927017138e-07,9621,0.00123440578610157,9621,0.993250058614514,9621,0.00538257853826164,9621,0.00013264353219554
9631,1.06832289061593e-21,9631,3.11737635842358e-07,9631,0.00122533435260747,9631,0.993282041265579,9631,0.00536064388623753,9631,0.000131668757940362
9641,1.01102422880184e-21,9641,3.06907375842026e-07,9641,0.0012203303801481,9641,0.993305406482408,9641,0.00534314858969777,9641,0.000130807640370804
9651,9.60743754671479e-22,9651,3.02649492665606e-07,9651,0.00121634645203289,9651,0.993327800611953,9651,0.00532570518237418,9651,0.00012984510414706
9661,9.10732790493916e-22,9661,2.96987062134178e-07,9661,0.00119851169072144,9661,0.993372697703184,9661,0.00529970710018709,9661,0.000128786518845642
9671,8.55556155742435e-22,9671,2.93843671726765e-07,9671,0.00119267866158016,9671,0.993432300318974,9671,0.00524793153181786,9671,0.000126795643956475
9681,8.0901202981526e-22,9681,2.90965637965911e-07,9681,0.0011848919040458,9681,0.993466901026583,9681,0.00522225896242517,9681,0.000125657141307579
9691,7.64363253550657e-22,9691,2.84343444679053e-07,9691,0.00117327532035874,9691,0.9934919913248,9691,0.00520951065722003,9691,0.000124938354176569
9701,7.26944962413308e-22,9701,2.78327914309522e-07,9701,0.00116367891840753,9701,0.993510372494788,9701,0.00520103773940008,9701,0.000124632519489646
9711,6.94224464723e-22,9711,2.75830169257845e-07,9711,0.00115513602444809,9711,0.993549915408354,9711,0.00517136185208482,9711,0.000123310884943846
9721,6.57545431047098e-22,9721,2.73356268720243e-07,9721,0.00115044346728677,9721,0.993594655757353,9721,0.00513342427597236,9721,0.00012120314311879
9731,6.2433788046733e-22,9731,2.68239156554255e-07,9731,0.00113730184308623,9731,0.993629399804932,9731,0.00511251910851435,9731,0.000120511004310597
9741,5.89411152106409e-22,9741,2.61494508741199e-07,9741,0.00112525457812781,9741,0.993680400443832,9741,0.00507504516309835,9741,0.000119038320433251
9751,5.58263722483932e-22,9751,2.57657441872401e-07,9751,0.00111698728492151,9751,0.993714182489515,9751,0.00505021413906763,9751,0.000118358429054135
9761,5.25291956632936e-22,9761,2.53876753756741e-07,9761,0.00110878106009459,9761,0.993748259856157,9761,0.00502550609516946,9761,0.000117199111825195
9771,4.97536194290348e-22,9771,2.50565276061964e-07,9771,0.00110245550687759,9771,0.993788613103088,9771,0.0049927244283108,9771,0.000115956396447494
9781,4.70077610947034e-22,9781,2.47904650814066e-07,9781,0.00109434632015479,9781,0.993813863031822,9781,0.0049764392721126,9781,0.000115103471259466
9791,4.40138421063893e-22,9791,2.43465961290301e-07,9791,0.00108631456923543,9791,0.993855387733385,9791,0.00494398348518588,9791,0.000114070746232876
9801,4.19979738932274e-22,9801,2.39105256345149e-07,9801,0.00107656129159229,9801,0.99389072324004,9801,0.00491980137592982,9801,0.000112674987181925
9811,4.00412298660678e-22,9811,2.33664429090023e-07,9811,0.00106776796851683,9811,0.99392031885041,9811,0.00489974072713296,9811,0.000111938789510847
9821,3.78939212423187e-22,9821,2.31374858396982e-07,9821,0.00106254010784403,9821,0.993950817607754,9821,0.00487575128128931,9821,0.000110659628254539
9831,3.57440904519663e-22,9831,2.28732170308005e-07,9831,0.00105908598534392,9831,0.993987002670482,9831,0.00484392612114203,9831,0.00010975649086153
9841,3.37440792996267e-22,9841,2.22794691291499e-07,9841,0.00105304230423637,9841,0.994025820944009,9841,0.00481232143283899,9841,0.000108592524224475
9851,3.20135879282148e-22,9851,2.19706641003919e-07,9851,0.00104616813596778,9851,0.994061327672134,9851,0.00478484394189697,9851,0.000107440543359891
9861,3.01727723827469e-22,9861,2.16841774473799e-07,9861,0.00103849310915019,9861,0.994105858256707,9861,0.00474974078370522,9861,0.000105691008663287
9871,2.8767106050722e-22,9871,2.13132993637153e-07,9871,0.00103256185471191,9871,0.99413978373719,9871,0.00472261309180643,9871,0.000104828183298502
9881,2.72694149492305e-22,9881,2.10006099960399e-07,9881,0.00102413485019272,9881,0.994176116337163,9881,0.00469565170087439,9881,0.000103887105669551
9891,2.58923810143845e-22,9891,2.07266759230457e-07,9891,0.00101996947943484,9891,0.994216025634563,9891,0.00466118119564562,9891,0.000102616423597791
9901,2.46048158615006e-22,9901,2.03385282194252e-07,9901,0.0010124690763404,9901,0.994243301507642,9901,0.00464216420279602,9901,0.000101861827939184
9911,2.37105764007484e-22,9911,1.99246693412997e-07,9911,0.00100088839164304,9911,0.994263013581387,9911,0.0046346201747592,9911,0.000101278605517067
9921,2.24760217850808e-22,9921,1.96322481112644e-07,9921,0.000993532062874104,9921,0.994294054097887,9921,0.00461193124031596,9921,0.000100286276442074
9931,2.13583159137032e-22,9931,1.92645705014867e-07,9931,0.000987036902359826,9931,0.994320030622802,9931,0.0045931091686368,9931,9.96306604964885e-05
9941,2.02129218140028e-22,9941,1.89974557191251e-07,9941,0.000979781743808697,9941,0.99435042802268,9941,0.00457062048835478,9941,9.89797705994298e-05
9951,1.90661799904066e-22,9951,1.8703333330184e-07,9951,0.000966997513208442,9951,0.994386376219655,9951,0.0045482673014384,9951,9.81719323653424e-05
9961,1.82378172377294e-22,9961,1.8489595087456e-07,9961,0.000959889289301836,9961,0.994416398819504,9961,0.00452599645982226,9961,9.75305354214173e-05
9971,1.72741304662046e-22,9971,1.81734489044994e-07,9971,0.000951274605961428,9971,0.994455421443797,9971,0.00449646698406492,9971,9.66552316879137e-05
9981,1.66191300050976e-22,9981,1.79953897796087e-07,9981,0.000946617849950103,9981,0.994486719991232,9981,0.00447077397817658,9981,9.57082267434535e-05
9991,1.57927240049137e-22,9991,1.77897185570556e-07,9991,0.000944310444748773,9991,0.994515447077523,9991,0.00444521628508787,9991,9.48482954543843e-05


==> data/data_SaS150_08x10_bler.csv <==
ME_BCGM_1_50_x,ME_BCGM_1_50_y,Gaussian_x,Gaussian_y,Cauchy_x,Cauchy_y,Hegde_MEBCGM_0_90_x,Hegde_MEBCGM_0_90_y
0,1,0,1,0,1,0,0.9999
1,0.994,1,0.993,1,1,1,0.9983
2,0.98,2,0.977,2,0.998,2,0.986
3,0.903,3,0.936,3,0.971,3,0.9158
4,0.751,4,0.838,4,0.846,4,0.7646
5,0.518,5,0.676,5,0.642,5,0.5484
6,0.322,6,0.469,6,0.365,6,0.3366
7,0.197,7,0.277,7,0.213,7,0.18378
8,0.099,8,0.134,8,0.103,8,0.09615
9,0.054,9,0.051,9,0.06,9,0.04893
10,0.0185873605947955,10,0.0341763499658237,10,0.0257201646090535,10,0.02517
11,0.0114155251141553,11,0.0204415372035977,11,0.0171408981830648,11,0.013
12,0.00638162093171666,12,0.0115821172110262,12,0.00719942404607631,12,0.00658
13,0.00322913975716869,13,0.00766518473095202,13,0.00429959583799123,13,0.00362
14,0.002332198330146,14,0.00464511334076551,14,0.00262191924488726,14,0.00198
15,0.00133976420150054,15,0.00282901437139301,15,0.00109863549471556,15,0.0012
16,0.000654030791769677,16,0.00120420991787288,16,0.000812334486848305,16,0.0007


==> data/data_SaS150_wevo.csv <==
Gaussian_x,Gaussian_y,ME_BCGM_1_80_x,ME_BCGM_1_80_y,ME_BCGM_1_60_x,ME_BCGM_1_60_y,ME_BCGM_1_40_x,ME_BCGM_1_40_y,ME_BCGM_1_20_x,ME_BCGM_1_20_y,Cauchy_x,Cauchy_y
1,0.165822322314458,1,0.16650619447212,1,0.166917870803355,1,0.166917870803355,1,0.166917870803355,1,0.166917870803355
11,0.160515303268503,11,0.166024866555296,11,0.168364415340512,11,0.169058771410221,11,0.167949171337671,11,0.168087472087797
21,0.155819552662986,21,0.165605784542912,21,0.169746142742309,21,0.17100831897061,21,0.168632031177847,21,0.169188169903336
31,0.152997742101527,31,0.165305833149218,31,0.17027758145068,31,0.172819251620733,31,0.169717861718612,31,0.16888172995923
41,0.14827003384792,41,0.164744482053244,41,0.171807602469509,41,0.174659408605174,41,0.170539526898778,41,0.169978946125375
51,0.14377803449518,51,0.163747411990668,51,0.173174168725261,51,0.176920273419353,51,0.171330967157182,51,0.171049144212355
61,0.138713701575853,61,0.163671446417532,61,0.174380898422227,61,0.179035141355693,61,0.171957746129367,61,0.172241066099327
71,0.135085206610085,71,0.163509595067773,71,0.175359410390618,71,0.180484907167157,71,0.172922660946112,71,0.172638219818255
81,0.129549747325055,81,0.163263296515244,81,0.176978960527443,81,0.182602153479693,81,0.173802921076282,81,0.173802921076282
91,0.125551624755136,91,0.162314089714766,91,0.178429420884794,91,0.184402023218942,91,0.174507660091378,91,0.174795181334985
101,0.121777810036973,101,0.16110591805389,101,0.179892835384601,101,0.186067517431796,101,0.17507212934233,101,0.17608378975041
111,0.117150958287338,111,0.160965676039397,111,0.181371036617424,111,0.188215139084168,111,0.175641120813262,111,0.176656069158411
121,0.114400205534045,121,0.160586387130273,121,0.182139117456711,121,0.190104417349481,121,0.176384936264745,121,0.176384936264745
131,0.111341731052672,131,0.160861348716812,131,0.182601224902179,131,0.191530326673527,131,0.177123796295759,131,0.17654157235905
141,0.107332147301891,141,0.159732338118269,141,0.183874708117143,141,0.193661486566788,141,0.177626525077848,141,0.177772794818061
151,0.104151695873323,151,0.158874350633742,151,0.185006787299397,151,0.196141173621903,151,0.178132664201898,151,0.177693328369737
161,0.100738736255757,161,0.158420257798282,161,0.186002761786264,161,0.197684647185359,161,0.178944277335119,161,0.178209319639219
171,0.0976289486014417,171,0.158017302366647,171,0.186909185061574,171,0.199139143252003,171,0.179816303408292,171,0.178489117310042
181,0.0940268252271575,181,0.156893365208178,181,0.188194854730195,181,0.201004683682731,181,0.180606645298147,181,0.179273625853592
191,0.090608942002743,191,0.156508540559385,191,0.188973563251493,191,0.202835686416046,191,0.181353955493733,191,0.1797193122766
201,0.0876021344439746,201,0.155737602287564,201,0.190222208716092,201,0.204175926053509,201,0.181652892635089,201,0.180609235863772
211,0.08453101175149,211,0.1544157930462,211,0.191580622341127,211,0.205972791286022,211,0.182198700708463,211,0.181301080866698
221,0.08151099716994,221,0.152621693123546,221,0.192814947873582,221,0.207812379549014,221,0.183070949673052,221,0.182169032610866
231,0.078711306656164,231,0.152062259015443,231,0.193377398487656,231,0.210141212246403,231,0.18390748667732,231,0.181800336917014
241,0.0760558944047651,241,0.151226885414949,241,0.194384006051743,241,0.21193172337459,241,0.184105525130139,241,0.182295965623813
251,0.0732184266188391,251,0.150087075945824,251,0.19579854679875,251,0.213649748564553,251,0.184076536628694,251,0.183169665443341
261,0.0703833724743687,261,0.149719922893116,261,0.196286596533809,261,0.215597345690038,261,0.184839410979155,261,0.183173351429513
271,0.0682987392825133,271,0.149163162327958,271,0.196848665605224,271,0.21692777499182,271,0.185063787229399,271,0.183697870563085
281,0.0660095150333741,281,0.148377227125075,281,0.197267466686564,281,0.218645486570068,281,0.185763078027664,281,0.183937226557254
291,0.0640777451039798,291,0.147029655306359,291,0.198230429739677,291,0.220074808505389,291,0.1860562794034,291,0.184531081941196
301,0.0618967434973902,301,0.145935977753054,301,0.199200287773719,301,0.221333653081911,301,0.186351996295626,301,0.185281341598301
311,0.06033885078961,311,0.14569965969948,311,0.199205391078804,311,0.222801659479891,311,0.187125329250707,311,0.184829109701508
321,0.0584502238855937,321,0.144667872225238,321,0.199758104682582,321,0.224895924647331,321,0.18779904485847,321,0.184428829700785
331,0.0560563535974105,331,0.143859947097086,331,0.20061434114933,331,0.226418335772952,331,0.187984059809471,331,0.18506696257375
341,0.054085074864313,341,0.142505576733301,341,0.201858047052451,341,0.228197375904818,341,0.187598910588577,341,0.18575501485654
351,0.0521016579476092,351,0.140827626749274,351,0.202792400238185,351,0.230578397819822,351,0.188157251102848,351,0.185542666142262
361,0.0500823168232443,361,0.140015922020301,361,0.203457415762584,361,0.232288584514325,361,0.188463758193099,361,0.185692002686446
371,0.0482722875992842,371,0.138900147681559,371,0.204175455129345,371,0.23426249171656,371,0.188042273293653,371,0.186347344579598
381,0.04654394543705,381,0.137162361420547,381,0.205474450351529,381,0.235752905230191,381,0.187841896491528,381,0.187224441069154
391,0.0449568152993795,391,0.135462556627645,391,0.206466326211926,391,0.237476640956501,391,0.187973429548817,391,0.187664231355731
401,0.0435621537853558,401,0.134320569420548,401,0.207269162410121,401,0.238989489038847,401,0.187929312672564,401,0.187929312672564
411,0.0418715400923833,411,0.132990742188517,411,0.207937713537864,411,0.240749156683,411,0.188380357524331,411,0.188070489973905
421,0.0403408001439511,421,0.13187388371216,421,0.208409684460907,421,0.242689937113138,421,0.188807937734343,421,0.1878777568355
431,0.038709369756388,431,0.130668866643216,431,0.208898802016684,431,0.244463882528331,431,0.189095337929795,431,0.188163741125586
441,0.0375772087055713,441,0.128634572465619,441,0.209922283760218,441,0.246471790177228,441,0.188930055384196,441,0.188464089507167
451,0.0360542279061526,451,0.127552391595377,451,0.210568870013368,451,0.248046306814211,451,0.189044581903234,451,0.188733621767658
461,0.0348273918637001,461,0.126188648854475,461,0.21160112790257,461,0.249467547361861,461,0.18903541026446,461,0.188879873752933
471,0.0337106257461427,471,0.125196031797011,471,0.212369907224854,471,0.250992935269501,471,0.18878751975076,471,0.188942980211732
481,0.0323886247564545,481,0.124210409334549,481,0.212964714161492,481,0.253358812649321,481,0.188538719549092,481,0.188538719549092
491,0.0312187154018168,491,0.123121769087662,491,0.213544913527212,491,0.255096791723964,491,0.188896822462003,491,0.188120987797341
501,0.0300894142963548,501,0.121734995718466,501,0.213938780248806,501,0.256832608741583,501,0.189401065095778,501,0.188003135899012
511,0.0289280722139405,511,0.120755093537667,511,0.214499742112833,511,0.258355281198518,511,0.189585324009091,511,0.18787648692795
521,0.0278102438144588,521,0.119974784329065,521,0.214875102847738,521,0.260302913814669,521,0.189604690795805,521,0.187432264398264
531,0.0266965667687691,531,0.119221552237791,531,0.215113771759637,531,0.261666755326701,531,0.189815291021905,531,0.187486062885197
541,0.0259790851249085,541,0.118332145966274,541,0.215628394118596,541,0.262941250314264,541,0.189956416328201,541,0.187162708147755
551,0.0250880883217113,551,0.117517025651399,551,0.216268746792291,551,0.264591848525632,551,0.189894270440766,551,0.186640020268201
561,0.0241465062829173,561,0.115934297609883,561,0.217076092878849,561,0.26645545425398,561,0.189820315887636,561,0.186567333086734
571,0.0235323395862467,571,0.114955519408983,571,0.217380034732324,571,0.268149600663317,571,0.189461262886275,571,0.186521242722854
581,0.0225004145590556,581,0.114156156765655,581,0.21747357233601,581,0.270037346866561,581,0.189231007538836,581,0.186601501933882
591,0.0216828561049186,591,0.112758611374192,591,0.218197110791519,591,0.271829296487776,591,0.188925215620505,591,0.186606909621089
601,0.0207301046024463,601,0.111687965953257,601,0.218270690947621,601,0.273492267191603,601,0.189456188244715,601,0.186362783060358
611,0.0198907796691919,611,0.11111836237344,611,0.218592228170409,611,0.274798442428039,611,0.18942318220644,611,0.186177005152481
621,0.019130089375874,621,0.110173665626085,621,0.219065470701204,621,0.276301600401037,621,0.189209273753276,621,0.186119900142524
631,0.0183827952769144,631,0.109054011375386,631,0.219713863646837,631,0.277804562305021,631,0.188834380788539,631,0.186210386607302
641,0.0176889847428621,641,0.10720807352074,641,0.22066720714338,641,0.279469663364397,641,0.18840896445994,641,0.186557106768681
651,0.017079206060843,651,0.105664541497067,651,0.221464514156504,651,0.280710399157687,651,0.188158148009287,651,0.186923191118612
661,0.0164453651710713,661,0.10463077675935,661,0.222022265825228,661,0.281649097952799,661,0.188166787787222,661,0.187085706504329
671,0.0157129509366641,671,0.104342842350847,671,0.222141482335485,671,0.282962511620625,671,0.188422857855554,671,0.186417354900825
681,0.0151949179528566,681,0.102915976085587,681,0.2229240313851,681,0.2846613899499,681,0.187691016221145,681,0.186612668405411
691,0.0144716685406701,691,0.10113169818147,691,0.223613696390034,691,0.286248038361248,691,0.187652811903323,691,0.186882086623255
701,0.0140648575507051,701,0.10016732594699,701,0.223679892625681,701,0.287750406922648,701,0.187553918029181,701,0.186783598924795
711,0.0136232767297102,711,0.0993663305063476,711,0.223909439057604,711,0.288995662412128,711,0.187437566260033,711,0.186667725034177
721,0.013103093464372,721,0.098365618314953,721,0.224777917250728,721,0.290355492426731,721,0.186622100617687,721,0.186775777925529
731,0.0128254144046644,731,0.0976378169633985,731,0.224404075478105,731,0.292509130729075,731,0.186465139813224,731,0.186158422611532
741,0.0123746092557993,741,0.0962437727025567,741,0.22542774525206,741,0.29408544773305,741,0.185322023349494,741,0.18654640170704
751,0.0119379192580744,751,0.0954825733161217,751,0.22567898910013,751,0.295384169814201,751,0.185375917431496,751,0.186140431079977
761,0.011495310276458,761,0.0947857280934824,761,0.225697779729349,761,0.29662706725859,761,0.185391352320426,761,0.186002762321694
771,0.0111650461534178,771,0.0941314493775644,771,0.225992426909752,771,0.297748661854886,771,0.185023183883864,771,0.185939231820515
781,0.0106363687623145,781,0.0934418931405834,781,0.226005023529483,781,0.299239490925051,781,0.185033496913909,781,0.18564372672866
791,0.0102386639070726,791,0.0928823650745079,791,0.225949868008233,791,0.300647633029169,791,0.184988340311584,791,0.185293129669434
801,0.00988804411262041,801,0.0920957833112496,801,0.226446607042861,801,0.302302289593873,801,0.184785615242439,801,0.184481660696957
811,0.00956941751800589,811,0.0911311445941103,811,0.226671867270215,811,0.303600975377681,811,0.184665175837122,811,0.184361419402865
821,0.00924627937052649,821,0.0904784570371828,821,0.226348877880235,821,0.305422627934277,821,0.185010189957751,821,0.183493567820028
831,0.00895177352738153,831,0.089565185886122,831,0.226474670648562,831,0.306600191742206,831,0.185265443482835,831,0.183142734712894
841,0.00859386386202031,841,0.0890087683206278,841,0.226741241452417,841,0.307720016250776,841,0.18533089514393,841,0.182605214970229
851,0.00831028260311289,851,0.0883689077912376,851,0.226971861739953,851,0.308794593343004,851,0.185214235099582,851,0.18234011942311
861,0.00810643513999675,861,0.0877764829391469,861,0.226939739088281,861,0.310279513141264,861,0.184883405814139,861,0.182014423877172
871,0.00782025760644329,871,0.086866278250138,871,0.227376614861652,871,0.311389029111876,871,0.184782456770722,871,0.181765363399169
881,0.00751829456699612,881,0.0859530528861814,881,0.227781314183702,881,0.312457221102472,881,0.184351057312201,881,0.181939059948448
891,0.00721159624354386,891,0.0847866949534282,891,0.228044257897663,891,0.313849567523573,891,0.184108669111179,891,0.181999214270613
901,0.0069632962556549,901,0.0836383902737843,901,0.228501590832475,901,0.315256509256592,901,0.184174442746553,901,0.18146577063494
911,0.00671478156405089,911,0.0831475499891854,911,0.228097445293609,911,0.317038919477468,911,0.184303252225221,911,0.180698051450465
921,0.00648700599193181,921,0.0821999053887344,921,0.228299251634023,921,0.318890460926122,921,0.183859952671742,921,0.180263423387447
931,0.00626628692087983,931,0.0812543735085891,931,0.228664951083697,931,0.320454640228568,931,0.183549132894845,931,0.179810615363421
941,0.00604387052300996,941,0.0804620316513169,941,0.228871173231016,941,0.321536662115122,941,0.183261564257945,941,0.17982469822159
951,0.0058835408948485,951,0.0800878416016977,951,0.228746307911416,951,0.322686575518621,951,0.183312409869408,951,0.179283324204009
961,0.00565575905567104,961,0.0793680092278667,961,0.228752197659509,961,0.323759113175937,961,0.183619165636033,961,0.178845755244984
971,0.00540970369972961,971,0.0782627025475947,971,0.229121981356467,971,0.325351942881384,971,0.183160613193823,971,0.178693056321001
981,0.00522464530575163,981,0.0776028277928397,981,0.229256546929028,981,0.326885605716099,981,0.18296672668777,981,0.178063647568512
991,0.00502580283232331,991,0.0772116578968418,991,0.228476763642432,991,0.329007541824104,991,0.183549097445824,991,0.176729136358475
1001,0.00484143706117024,1001,0.076932247055836,1001,0.227837422371909,1001,0.330798611182058,1001,0.183790337603822,1001,0.175799944725204
1011,0.00466667595084263,1011,0.0760092039292993,1011,0.227712856147767,1011,0.332802065232201,1011,0.183538715133009,1011,0.175270483606881
1021,0.00450093014301967,1021,0.0753282129560494,1021,0.227725317098283,1021,0.334192869667357,1021,0.183548758776946,1021,0.174703911358344
1031,0.00433375284379447,1031,0.074343660964966,1031,0.228103653625763,1031,0.335852068348462,1031,0.182947928228738,1031,0.174418935988276
1041,0.00415548556776167,1041,0.073369134525967,1041,0.228473766447016,1041,0.336951262273557,1041,0.182492152348928,1041,0.17455819883677
1051,0.00401667430496212,1051,0.0721548160991388,1051,0.228610070478898,1051,0.338542740864503,1051,0.182300663333621,1051,0.174375034918877
1061,0.00386066028718685,1061,0.0712618589657491,1061,0.228209871210561,1061,0.341023932899411,1061,0.182431470347574,1061,0.173212206289518
1071,0.00373444414358466,1071,0.0705973596366091,1071,0.227950495773285,1071,0.342604715864501,1071,0.182524360053943,1071,0.172588624528078
1081,0.00358922907958846,1081,0.0700080406941449,1081,0.228103679106846,1081,0.34396559704405,1081,0.182196547140878,1081,0.172136906934492
1091,0.00345409710173801,1091,0.0693414791796312,1091,0.227986826236756,1091,0.345207221250537,1091,0.182103211559719,1091,0.171907164671619
1101,0.00331055694060038,1101,0.0686280022483908,1101,0.227880819580079,1101,0.347040575279064,1101,0.1820185393313,1101,0.171121506620565
1111,0.00321100557593064,1111,0.0679482638304011,1111,0.227863385185188,1111,0.348445153946689,1111,0.181705233639471,1111,0.170826957822319
1121,0.00308131910893196,1121,0.0671097770080893,1121,0.227847455182415,1121,0.350145821907154,1121,0.181842148533148,1121,0.169973478260261
1131,0.00299236039620427,1131,0.0662540795225592,1131,0.227549422033618,1131,0.351998121751906,1131,0.181454869818343,1131,0.16975114647737
1141,0.00288095054788602,1141,0.0654898359648523,1141,0.227906494452449,1141,0.353131347156501,1141,0.180993171635475,1141,0.169598200242837
1151,0.00278239677056001,1151,0.0648842145780364,1151,0.228040305974748,1151,0.354212290549951,1151,0.180801547637424,1151,0.169279244489281
1161,0.002678442971196,1161,0.0644446174784822,1161,0.227804120947305,1161,0.355890135307917,1161,0.18091187116428,1161,0.168270812130819
1171,0.00258802636665785,1171,0.063878518486057,1171,0.22785682703021,1171,0.357146452836062,1171,0.180358914672477,1171,0.168171260608536
1181,0.00248379640472197,1181,0.0628386063383829,1181,0.228243450119753,1181,0.35863697302836,1181,0.179479168207466,1181,0.168318005901316
1191,0.00238923953814349,1191,0.0621619424377734,1191,0.228214692512318,1191,0.360070664171395,1191,0.178866662720732,1191,0.168296798619638
1201,0.00229688453013091,1201,0.0613035943488682,1201,0.228799236454851,1201,0.361587717993743,1201,0.177562237547046,1201,0.168450329125361
1211,0.00220936673142415,1211,0.0605914630606301,1211,0.228950858933424,1211,0.36272193364058,1211,0.177241686712044,1211,0.168284690921898
1221,0.00213787994258063,1221,0.0598499720274711,1221,0.228958618321834,1221,0.363930503258958,1221,0.177247693621545,1221,0.16787533282761
1231,0.00205941209939041,1231,0.0592407778054033,1231,0.229254844307802,1231,0.36530231542492,1231,0.176602658167578,1231,0.167539992194906
1241,0.0019607287019047,1241,0.0585304167021634,1241,0.229508657058765,1241,0.366912828921541,1241,0.175637781715437,1241,0.167449586900189
1251,0.00188409330807416,1251,0.0580775453013769,1251,0.229048826312638,1251,0.36829367347203,1251,0.175719267223967,1251,0.166976594381914
1261,0.00182140447077477,1261,0.057218213321242,1261,0.229783415073302,1261,0.370083590066739,1261,0.174406532383797,1261,0.166686844684145
1271,0.00174295815493093,1271,0.0564006552001191,1271,0.229691912064713,1271,0.37176776806308,1271,0.174050313520737,1271,0.166346392996419
1281,0.00166505410157976,1281,0.0557750173982157,1281,0.230155286422145,1281,0.373131527912998,1281,0.17368513859337,1281,0.165587975571691
1291,0.0016054660259282,1291,0.055168906639626,1291,0.230292790766352,1291,0.374585753690596,1291,0.172932717165099,1291,0.165414365712399
1301,0.0015575928523199,1301,0.0544122657898817,1301,0.230145486878331,1301,0.375890005347797,1301,0.172822102926938,1301,0.165172546204732
1311,0.00151421241080468,1311,0.0538634584908787,1311,0.229707244067486,1311,0.377963907617565,1311,0.172635057707399,1311,0.164316119705867
1321,0.0014532975744541,1321,0.0533391680616196,1321,0.229729336570198,1321,0.379871734477802,1321,0.172084137617406,1321,0.16352232569852
1331,0.00139854651747444,1331,0.0528734804607072,1331,0.229605836771894,1331,0.381233316592194,1331,0.171991627202305,1331,0.162897192455425
1341,0.00135481871877843,1341,0.052457682840583,1341,0.229494061116591,1341,0.382934289835767,1341,0.171342820279183,1341,0.162416327209098
1351,0.00130578359528643,1351,0.0517804778888611,1351,0.22953456224821,1351,0.384264988218558,1351,0.170669197592609,1351,0.162444990456476
1361,0.00125937068024036,1361,0.0513996590325856,1361,0.229540644212231,1361,0.385225266803564,1361,0.170392977968255,1361,0.162182081303124
1371,0.00121675648930786,1371,0.0506095388553092,1371,0.229385723786962,1371,0.387508646124611,1371,0.170137874113916,1371,0.161141460629894
1381,0.00117786908421522,1381,0.0501343262582635,1381,0.229487456709136,1381,0.388319254592159,1381,0.169933345983237,1381,0.160947747372989
1391,0.00112691044715481,1391,0.0498984004549082,1391,0.229538361081218,1391,0.389686329268932,1391,0.169691454205541,1391,0.160058544542246
1401,0.00108636270822223,1401,0.0492650581264761,1401,0.229629319183695,1401,0.390804605752835,1401,0.169619021233709,1401,0.159595632995063
1411,0.00104753888641951,1411,0.0487322200263091,1411,0.229778431509302,1411,0.391702692239278,1411,0.169171248179794,1411,0.159567869158898
1421,0.00100315189407725,1421,0.048070875781148,1421,0.230043383020436,1421,0.393123931925284,1421,0.168531915299455,1421,0.159226742079599
1431,0.00095602797045959,1431,0.0475806130828733,1431,0.229768256782024,1431,0.394597790227195,1431,0.168191854674239,1431,0.158905457263209
1441,0.00091889385468405,1441,0.0468758541188241,1441,0.229554788413379,1441,0.395857044522072,1441,0.168035594443432,1441,0.158757824647608
1451,0.000885178846197725,1451,0.0463993318415769,1451,0.229476730604503,1451,0.397354446503742,1451,0.167702147234768,1451,0.158182164969212
1461,0.000853398228039417,1461,0.0458896060061621,1461,0.229020068610022,1461,0.398855262648946,1461,0.167644176078175,1461,0.157737488428655
1471,0.000819322957712681,1471,0.0453823531011945,1471,0.229302308981962,1471,0.400334165405684,1471,0.166749106331972,1471,0.157412743221474
1481,0.00079345762474629,1481,0.0449003901358091,1481,0.229119101052584,1481,0.401664015883756,1481,0.166753079977586,1481,0.156769955325519
1491,0.00075976620407155,1491,0.0442869367861132,1491,0.228984724005542,1491,0.403415910438202,1491,0.166518157889989,1491,0.156034504676083
1501,0.000729812671408327,1501,0.0438564874339747,1501,0.228633317193156,1501,0.405124391762857,1501,0.165989128147868,1501,0.155666862790736
1511,0.000702297117133143,1511,0.0433650832298867,1511,0.228127762547584,1511,0.407234289696365,1511,0.165758476987898,1511,0.154812090421133
1521,0.000672519046228275,1521,0.0425996253079554,1521,0.228384057816946,1521,0.409036350318416,1521,0.164448950961692,1521,0.154858496548762
1531,0.000646090190244234,1531,0.0420870679718374,1531,0.228439332810818,1531,0.410484652765165,1531,0.164083066668824,1531,0.154259789593111
1541,0.000616493494338919,1541,0.0416402338302007,1541,0.228257541925231,1541,0.41218867923897,1541,0.163413561666319,1541,0.15388348984494
1551,0.000590336727179312,1551,0.0409714484703593,1551,0.22831944615559,1551,0.413660209415108,1551,0.162786527827668,1551,0.153672031404097
1561,0.000573634162081651,1561,0.0404730682982664,1561,0.228156286598262,1561,0.415069371059392,1561,0.162670198805911,1561,0.153057441076087
1571,0.000554178013111084,1571,0.0402763130747378,1571,0.227608490805881,1571,0.416808483194465,1571,0.162814821853607,1571,0.151937713058198
1581,0.000529039463106714,1581,0.0398017953487784,1581,0.227908802777853,1581,0.418046075610228,1581,0.161826356228972,1581,0.151887930571062
1591,0.000510177184888956,1591,0.0394071474678213,1591,0.227701410490108,1591,0.419733520869729,1591,0.161147641957262,1591,0.15150010203019
1601,0.000492313309110859,1601,0.0390422569385077,1601,0.227644898017606,1601,0.421013261992928,1601,0.160842640680214,1601,0.150964629061634
1611,0.000471542999363202,1611,0.0386786525786243,1611,0.227763489189322,1611,0.422274059724017,1611,0.160265476320084,1611,0.150546779188589
1621,0.000449907315971175,1621,0.0380765284131416,1621,0.227564630968749,1621,0.423994225408155,1621,0.159993800240136,1621,0.149920907653847
1631,0.000435149839131007,1631,0.0376552112026371,1631,0.227093545159416,1631,0.425911936743522,1631,0.159662594074425,1631,0.149241562980869
1641,0.000417334823524761,1641,0.0371691559643061,1641,0.227133967919517,1641,0.427744576442798,1641,0.15851236849786,1641,0.149022596351995
1651,0.000398799514347875,1651,0.0364363266932769,1651,0.227472272455814,1651,0.42873443887488,1651,0.157836401485621,1651,0.14912176097606
1661,0.00038243012797366,1661,0.0361103153583438,1661,0.226739676604174,1661,0.430531319883846,1661,0.157717058500822,1661,0.148519199524841
1671,0.000366737801887887,1671,0.0357582779172595,1671,0.226384996563822,1671,0.432341805140046,1671,0.157470347852244,1671,0.147677834724741
1681,0.000355314530085773,1681,0.0351326615734224,1681,0.226488766496924,1681,0.433609409688101,1681,0.157153975272901,1681,0.147259872438565
1691,0.000341666706165398,1691,0.0347992624657875,1691,0.226007565640866,1691,0.435188461349105,1691,0.157078462926038,1691,0.146584580912038
1701,0.00032440894412824,1701,0.0344865046234742,1701,0.225641740033309,1701,0.436994727731642,1701,0.156566248217042,1701,0.145986370450404
1711,0.000309289956266988,1711,0.0339518866141778,1711,0.225645304569375,1711,0.43880388088646,1711,0.155541098646019,1711,0.145748539327701
1721,0.000298178619220678,1721,0.0336057789704247,1721,0.225933734590796,1721,0.439726582618358,1721,0.155100265261643,1721,0.145335459939558
1731,0.000287007632765653,1731,0.0333196329218087,1731,0.225861457621797,1731,0.441035641610444,1731,0.15492307398285,1731,0.144573186230334
1741,0.000275777476318882,1741,0.0330059569707149,1741,0.225770155385191,1741,0.442311279531624,1741,0.154478509259902,1741,0.14415832137625
1751,0.00026570125325783,1751,0.0327025390172428,1751,0.225358009881802,1751,0.444055081529212,1751,0.154196507314812,1751,0.143422161003674
1761,0.000254715598745115,1761,0.032319913228076,1761,0.225302721606377,1761,0.445410247936906,1761,0.1540318371958,1761,0.142680564434096
1771,0.000245892767103612,1771,0.0320068025490037,1771,0.225149417052192,1771,0.446575111658102,1771,0.153673832925559,1771,0.142348943048039
1781,0.000235835772439198,1781,0.0316730927543395,1781,0.225198894329812,1781,0.447777620063777,1781,0.153202350695477,1781,0.141912206384155
1791,0.000226149490549224,1791,0.0314405823680127,1791,0.225022635163716,1791,0.448902741467674,1791,0.152956487186451,1791,0.141451404323598
1801,0.000218064724902033,1801,0.0311001352846301,1801,0.22461056846494,1801,0.450299143370393,1801,0.152927941438395,1801,0.140844146716739
1811,0.000207751500742539,1811,0.030848749883702,1811,0.224266973015449,1811,0.451836319527871,1811,0.152442834737156,1811,0.140397371335079
1821,0.000202108169416238,1821,0.0305340460643328,1821,0.224367192437094,1821,0.45278301859163,1821,0.151884566612775,1821,0.140229068124752
1831,0.000195041369113573,1831,0.0302777834022213,1831,0.224138467650459,1831,0.454186872390164,1831,0.151230981123665,1831,0.139970854064377
1841,0.000188382228596348,1841,0.0300245594692708,1841,0.223548277273623,1841,0.455983732790842,1841,0.151454820493381,1841,0.138800227744287
1851,0.000183798909221284,1851,0.0295361882439473,1851,0.223746483755456,1851,0.457139976714993,1851,0.150470259023385,1851,0.138923293352997
1861,0.000176581237317168,1861,0.0291097158022579,1861,0.223807370248081,1861,0.45839493293054,1861,0.149893027654676,1861,0.138618372127128
1871,0.000169153491325949,1871,0.0286766693819073,1871,0.223584809952128,1871,0.459449348962856,1871,0.149867279195341,1871,0.138252739016442
1881,0.00016184518844309,1881,0.0283094733998319,1881,0.223464007199392,1881,0.460715527532611,1881,0.149171105543919,1881,0.138178041135803
1891,0.000156346784842335,1891,0.0280083731902947,1891,0.22346572510992,1891,0.461858168927137,1891,0.148559573910044,1891,0.137951812077763
1901,0.000149415210553323,1901,0.0277766814756907,1901,0.223081336850727,1901,0.462965201515314,1901,0.148426156962188,1901,0.137601207985527
1911,0.000143131194038054,1911,0.0275671264765548,1911,0.222311423989614,1911,0.464797961244604,1911,0.1482796069509,1911,0.136900750144289
1921,0.000137233035717776,1921,0.027338367111231,1921,0.222288838604459,1921,0.465899808454818,1921,0.147898871843884,1921,0.13643688094989
1931,0.000131377065498152,1931,0.0269367547086422,1931,0.222475650208412,1931,0.467059618891444,1931,0.147293915393418,1931,0.136102683732586
1941,0.00012710324212897,1941,0.0266900430668937,1941,0.222259990629392,1941,0.468145711332141,1941,0.147030059644471,1941,0.135747092084974
1951,0.000123085164558014,1951,0.0262753170102969,1951,0.222072421774452,1951,0.470066464208328,1951,0.14594177609628,1951,0.135520935746086
1961,0.000119148103982683,1961,0.0261137211486346,1961,0.22179937032201,1961,0.471424718809506,1961,0.145522566868271,1961,0.135020474747596
1971,0.000114780586037869,1971,0.025764219811625,1971,0.221731925655091,1971,0.472835626968999,1971,0.145239018598783,1971,0.134314428379464
1981,0.000110268030650782,1981,0.0253910153767997,1981,0.221781822782636,1981,0.474111350960806,1981,0.145032744291013,1981,0.133572798558094
1991,0.000106174310404961,1991,0.0249978046474936,1991,0.221788935956275,1991,0.475298805829157,1991,0.144560643228923,1991,0.133247636027747
2001,0.000100398109153791,2001,0.0246715784005831,2001,0.221431635664501,2001,0.476882511718766,2001,0.144209005644415,2001,0.132704870462581
2011,9.62799976704879e-05,2011,0.0243912606458231,2011,0.221453070227171,2011,0.47850155719863,2011,0.143276372282853,2011,0.132281459647853
2021,9.24478409259461e-05,2021,0.023946768708643,2021,0.221390482545146,2021,0.480339164763773,2021,0.142530213452242,2021,0.13170092268927
2031,8.87401152747233e-05,2031,0.0237557830824711,2031,0.221075808258384,2031,0.481238311972742,2031,0.142327627538229,2031,0.1315137290329
2041,8.48603356388194e-05,2041,0.0234389613364329,2041,0.221201159848003,2041,0.482304522093744,2041,0.14170673968343,2041,0.131263756702751
2051,8.19713330642362e-05,2051,0.0231688813999754,2051,0.221004618089618,2051,0.483465183894327,2051,0.141347943510383,2051,0.130931401772633
2061,7.90596558522038e-05,2061,0.0229045835531214,2061,0.220833994105097,2061,0.484685139714191,2061,0.140774551152247,2061,0.130722671819492
2071,7.65278541326787e-05,2071,0.0227441079713606,2071,0.22073554797053,2071,0.486066821811728,2071,0.140249260931456,2071,0.130127733460793
2081,7.34266725291435e-05,2081,0.0224787684957667,2081,0.220325949286797,2081,0.487566918691471,2081,0.139989013258618,2081,0.129565923594817
2091,7.09777398005322e-05,2091,0.0222906495885467,2091,0.220106660005628,2091,0.488688013063278,2091,0.139619643652263,2091,0.129224055950484
2101,6.78754011107775e-05,2101,0.0219936456269807,2101,0.219871980339208,2101,0.49018023169593,2101,0.13901232531244,2101,0.12887394162433
2111,6.60030170773243e-05,2111,0.0217061724652185,2111,0.22005593233292,2111,0.491398635737971,2111,0.138215470896058,2111,0.128557785550755
2121,6.36312411650896e-05,2121,0.0212910433409388,2121,0.219610885893334,2121,0.493238640612038,2121,0.137709049243521,2121,0.128086749669004
2131,6.11848827555171e-05,2131,0.0210016092537732,2131,0.219497298822537,2131,0.494202399353753,2131,0.137637823413972,2131,0.12759968427321
2141,5.83853013588473e-05,2141,0.0207797876584417,2141,0.219515381429212,2141,0.495057434505718,2141,0.137083811364458,2141,0.127505199740811
2151,5.60933665843517e-05,2151,0.0205645106441849,2151,0.218856552751037,2151,0.496832534896355,2151,0.136672383492514,2151,0.127017924849325
2161,5.38967746358799e-05,2161,0.0203200130780622,2161,0.218760991715282,2161,0.497843450592704,2161,0.136163647302958,2161,0.126858000536359
2171,5.16373106970062e-05,2171,0.0201198175647367,2171,0.218396031652923,2171,0.499473601747647,2171,0.135936484805562,2171,0.126022426918435
2181,4.95597002624298e-05,2181,0.019874714901978,2181,0.218415682387958,2181,0.500753572041737,2181,0.135390349169687,2181,0.125516121798378
2191,4.7681053376681e-05,2191,0.0195188886992434,2191,0.218604977819891,2191,0.502013326277263,2191,0.134396863526054,2191,0.125418262624172
2201,4.61963198062313e-05,2201,0.0192249949063209,2201,0.2181679139485,2201,0.503904736756309,2201,0.13379735387724,2201,0.124858804191824
2211,4.45062576651984e-05,2211,0.0190160059564231,2211,0.217938378404775,2211,0.505034676442073,2211,0.133546613669516,2211,0.124419819269547
2221,4.30273684048621e-05,2221,0.0187046721393048,2221,0.217570073110682,2221,0.506677388373251,2221,0.133101626279185,2221,0.123903212729173
2231,4.12781491254978e-05,2231,0.0184535473810008,2231,0.217136907028124,2231,0.508172191141686,2231,0.132946017388794,2231,0.123250058911269
2241,3.9637434869373e-05,2241,0.018207991544051,2241,0.217445524401772,2241,0.509313516132987,2241,0.132479071424042,2241,0.122514259062279
2251,3.81372062213261e-05,2251,0.0179272975947052,2251,0.217468012585908,2251,0.510625565855737,2251,0.131514871263788,2251,0.122426115493641
2261,3.65709037010779e-05,2261,0.0177957305578439,2261,0.216049795513615,2261,0.512753075972621,2261,0.131737113148876,2261,0.121627713903343
2271,3.51324999755318e-05,2271,0.0175665322328107,2271,0.215561561101584,2271,0.514127242998631,2271,0.131655971918176,2271,0.121053559248823
2281,3.36761499139891e-05,2281,0.0173162461190176,2281,0.215662025697748,2281,0.515638597519539,2281,0.13063757787324,2281,0.120711876640542
2291,3.22285386022675e-05,2291,0.0170282015402174,2291,0.215417429599779,2291,0.517603804921731,2291,0.1297397080104,2291,0.12017862738927
2301,3.09441598002771e-05,2301,0.0168274642957609,2301,0.214991109168165,2301,0.519137024227338,2301,0.129269960522255,2301,0.119743497626681
2311,3.02540113810233e-05,2311,0.0168080541589918,2311,0.214037238824826,2311,0.520676727197044,2311,0.129333591565605,2311,0.119114134242151
2321,2.90942434869593e-05,2321,0.0165814854505054,2321,0.214127527285126,2321,0.521754603100604,2321,0.128538923065964,2321,0.118968366854314
2331,2.80628377360505e-05,2331,0.0163800371218339,2331,0.213977778731968,2331,0.522678821783445,2331,0.1283433436677,2331,0.118591955857317
2341,2.70267188177893e-05,2341,0.016143067805597,2341,0.213326392733121,2341,0.5245303974868,2341,0.127742174173242,2341,0.118230941082422
2351,2.6196908320541e-05,2351,0.0159596115763204,2351,0.212820333982888,2351,0.52587687623516,2351,0.127754226107852,2351,0.117562755189459
2361,2.52319965124458e-05,2361,0.0157042927786966,2361,0.212541545145056,2361,0.527353933331978,2361,0.127062848351403,2361,0.117312148396354
2371,2.43569941930457e-05,2371,0.0155003830462904,2371,0.212038696590122,2371,0.528711022230189,2371,0.127075644270994,2371,0.116649896868211
2381,2.35079468792075e-05,2381,0.0153214677066848,2381,0.21184602067831,2381,0.530409081168545,2381,0.12633469102727,2381,0.116065231472311
2391,2.26540107913885e-05,2391,0.015084303530185,2391,0.211680011470652,2391,0.532179195653652,2391,0.125820741629666,2391,0.115213093705053
2401,2.20102118147517e-05,2401,0.0149973260305065,2401,0.211501427411182,2401,0.533044892418166,2401,0.125507804430423,2401,0.114926539497908
2411,2.13010765516762e-05,2411,0.0147793635632005,2411,0.211364657052388,2411,0.534457006024064,2411,0.124808716342864,2411,0.114568955940931
2421,2.08123716812346e-05,2421,0.0146558293609516,2421,0.21080912189465,2421,0.536132540139145,2421,0.124583184229428,2421,0.113798512004144
2431,1.9945332621194e-05,2431,0.0143609139705868,2431,0.210861887563334,2431,0.537592621022346,2431,0.123898416165495,2431,0.113266215945617
2441,1.91046200017981e-05,2441,0.0140878958588009,2441,0.210806593766779,2441,0.53878046559323,2441,0.123255688901636,2441,0.113050251259552
2451,1.84036201004511e-05,2451,0.0139102648911476,2451,0.210561121059365,2451,0.540372496467604,2451,0.12240484375669,2451,0.112732870205093
2461,1.76357101735587e-05,2461,0.0137647024892816,2461,0.210079858796765,2461,0.541806675371904,2461,0.122225639134008,2461,0.112105488497867
2471,1.68460440526301e-05,2471,0.0135884845157795,2471,0.209449041109316,2471,0.543301211984404,2471,0.122059401832201,2471,0.111585014514247
2481,1.61584701912501e-05,2481,0.0134812458696237,2481,0.208824891466587,2481,0.544812325893295,2481,0.121795882244786,2481,0.111069496055518
2491,1.54259847835628e-05,2491,0.0133118796565542,2491,0.208248260545669,2491,0.54644745226996,2491,0.121759866982722,2491,0.110217114560311
2501,1.46753504976364e-05,2501,0.0130342720254612,2501,0.207973647986894,2501,0.547977509988742,2501,0.121199595546928,2501,0.109800299101477
2511,1.4126186745724e-05,2511,0.0128707878984444,2511,0.207403665456738,2511,0.54963352548758,2511,0.120668614851412,2511,0.10940928011908
2521,1.3745797764618e-05,2521,0.0127740811207118,2521,0.206354243830537,2521,0.551826404002214,2521,0.120354891630902,2521,0.10867663361787
2531,1.32899001683867e-05,2531,0.0126071943594402,2531,0.206528195285453,2531,0.552746374211431,2531,0.119961610983842,2531,0.108143335259666
2541,1.27603449575396e-05,2541,0.0123870701115401,2541,0.206290441561821,2541,0.553930883858094,2541,0.119626413928288,2541,0.1077524301953
2551,1.23256763037428e-05,2551,0.0122138884336408,2551,0.205425438712296,2551,0.556167364379292,2551,0.11932107638344,2551,0.106859906415028
2561,1.18018480500494e-05,2561,0.0120862737068039,2561,0.205128018062526,2561,0.557652513260017,2561,0.118854459672505,2561,0.106266933450099
2571,1.13541152602676e-05,2571,0.011977467446702,2571,0.204456028623041,2571,0.55949787815742,2571,0.118660282967058,2571,0.105396988690518
2581,1.10366381640493e-05,2581,0.0118066223426334,2581,0.203875631297782,2581,0.561133509793395,2581,0.118420872932271,2581,0.104752326995754
2591,1.0612476680729e-05,2591,0.0116558778864852,2591,0.203270521197777,2591,0.562700951270029,2591,0.118263928359437,2591,0.104098108809592
2601,1.02630158989339e-05,2601,0.0115824409472294,2601,0.20298988095084,2601,0.56377726581553,2601,0.118197902384631,2601,0.103442246885871
2611,9.89129800932405e-06,2611,0.0114138024178138,2611,0.202853175784503,2611,0.564790551385841,2611,0.117730034186152,2611,0.103202544927681
2621,9.51379332317481e-06,2621,0.0113363308331199,2621,0.202807408555042,2621,0.565593471549092,2621,0.117413175369288,2621,0.102840099900136
2631,9.09135216740556e-06,2631,0.0112602714139636,2631,0.20244406314099,2631,0.566908566152991,2631,0.117395925430559,2631,0.101982082509329
2641,8.79995905773031e-06,2641,0.0111076728011222,2641,0.20218152623654,2641,0.568508348653747,2641,0.116762140294691,2641,0.101431512054842
2651,8.38491172486257e-06,2651,0.0109021013649043,2651,0.202065968493503,2651,0.569588213769369,2651,0.116311814713156,2651,0.101123516747343
2661,8.14071953000708e-06,2661,0.0107780224023669,2661,0.201417335727318,2661,0.571510886410525,2661,0.115652509487178,2661,0.100633105253082
2671,7.87822883121742e-06,2671,0.0105774759726673,2671,0.201281741446367,2671,0.572538219199414,2671,0.115194746504171,2671,0.100399938648549
2681,7.57341577802367e-06,2681,0.0104224463498747,2681,0.200960956106413,2681,0.573983214235048,2681,0.114633105752481,2681,0.0999927041404057
2691,7.23569980484071e-06,2691,0.010282533760032,2691,0.200231282405225,2691,0.575677526507905,2691,0.114499276024158,2691,0.0993021456028752
2701,6.87709530827688e-06,2701,0.0101000578788649,2701,0.200107209432384,2701,0.577218183798732,2701,0.113490299850686,2701,0.0990773719440252
2711,6.60553523417659e-06,2711,0.0099355923462619,2711,0.199787027082146,2711,0.578671315089584,2711,0.112843329124928,2711,0.0987561308218456
2721,6.43827810515119e-06,2721,0.00974799564130447,2721,0.199596726899745,2721,0.580026728721101,2721,0.112365269949427,2721,0.0982568405103167
2731,6.23706259011114e-06,2731,0.00964761994169696,2731,0.199502361215611,2731,0.581185905113206,2731,0.111850858664728,2731,0.0978070180021682
2741,5.97272701397322e-06,2741,0.00946192892143087,2741,0.199566235156752,2741,0.582329857826307,2741,0.110878173287121,2741,0.0977578320813753
2751,5.71246779018297e-06,2751,0.00934485388963638,2751,0.199545576310825,2751,0.583709201506935,2751,0.110048411691829,2751,0.0973462441329844
2761,5.50439771909606e-06,2761,0.009222007875571,2761,0.199368840793068,2761,0.58463412302256,2761,0.10958952298178,2761,0.0971800009293023
2771,5.28688327367693e-06,2771,0.00906410349196189,2771,0.199207762915509,2771,0.586088306151174,2771,0.108692777743541,2771,0.0969417628145407
2781,5.09294534660164e-06,2781,0.00895727775826125,2781,0.198814112636723,2781,0.587342475012994,2781,0.1082104485443,2781,0.0966705931023749
2791,4.92435859653033e-06,2791,0.00882630124696604,2791,0.198177634026388,2791,0.588845284844019,2791,0.107864026275781,2791,0.0962818292482504
2801,4.76003783473356e-06,2801,0.00872351375709187,2801,0.197814037914367,2801,0.590188948228372,2801,0.107400587010925,2801,0.0958681530514095
2811,4.61133588222202e-06,2811,0.00863380613201646,2811,0.197235585646301,2811,0.591863558985746,2811,0.10691037677266,2811,0.0953520611273943
2821,4.43152406056687e-06,2821,0.00852561075292288,2821,0.197183553033621,2821,0.592682325141859,2821,0.106355607254297,2821,0.0952484722932396
2831,4.24818868389419e-06,2831,0.00841870866800104,2831,0.19713006910332,2831,0.593986539551181,2831,0.105628894548594,2831,0.09483153994022
2841,4.07474445191563e-06,2841,0.00830417310424369,2841,0.196863858454091,2841,0.595140689422778,2841,0.105139505930688,2841,0.0945476983437477
2851,3.91112878345307e-06,2851,0.00821721986862401,2851,0.196574324118813,2851,0.5962252489265,2851,0.104725945240674,2851,0.0942533507166065
2861,3.75848397368519e-06,2861,0.0080939386041785,2861,0.196030656894103,2861,0.597520005000326,2861,0.104436303832726,2861,0.0939153371846928
2871,3.62331648667079e-06,2871,0.00793890420293612,2871,0.195950646183408,2871,0.598752853283535,2871,0.10370850043104,2871,0.0936454725825947
2881,3.49313900622002e-06,2881,0.00780638001846107,2881,0.195555698030647,2881,0.600010392670163,2881,0.103244205901106,2881,0.0933798302406172
2891,3.30601957209977e-06,2891,0.00770496625984488,2891,0.195252342285543,2891,0.601550306534049,2891,0.102407466663664,2891,0.0930816122373274
2901,3.17709918070115e-06,2901,0.00758962827224518,2901,0.19487929636288,2901,0.603373573715412,2901,0.101708252096575,2901,0.092446072453708
2911,3.02247337140403e-06,2911,0.00746193448958125,2911,0.194460445579875,2911,0.605057629070617,2911,0.101072815237339,2911,0.0919441531492165
2921,2.90005849659872e-06,2921,0.00738112365869846,2921,0.193466016106946,2921,0.606938877767786,2921,0.10088757803011,2921,0.0913235043779639
2931,2.80423781869036e-06,2931,0.00727365359869613,2931,0.193176595557831,2931,0.608029566710999,2931,0.100405520993085,2931,0.0911118589015693
2941,2.67705965819267e-06,2941,0.00717620832279546,2941,0.192638982849213,2941,0.609339383847945,2941,0.100208541883576,2941,0.0906342060368136
2951,2.58957945800184e-06,2951,0.00708020380178935,2951,0.192423054224483,2951,0.610663690304154,2951,0.0995211320090128,2951,0.0903093300811027
2961,2.475757525182e-06,2961,0.00698407477302246,2961,0.192485221807125,2961,0.611867445111808,2961,0.0990628259968688,2961,0.08959795655365
2971,2.36491920093145e-06,2971,0.00689471463280382,2971,0.192383141912932,2971,0.612550542636799,2971,0.0987660973119561,2971,0.0894031385863079
2981,2.27395274508788e-06,2981,0.00682889944796202,2981,0.191805598137663,2981,0.613735262605805,2981,0.0987130565928635,2981,0.0889149092629619
2991,2.19715263607933e-06,2991,0.0067632263549104,2991,0.191216042933868,2991,0.61487807443812,2991,0.0985717821591063,2991,0.088568676961359
3001,2.10814600505943e-06,3001,0.00667891926987455,3001,0.190706880631828,3001,0.616276951200004,3001,0.0981475998784292,3001,0.0881875408738591
3011,2.01522189171635e-06,3011,0.00659280326219706,3011,0.190743598143773,3011,0.616903187305802,3011,0.0978438133439069,3011,0.087914582722429
3021,1.94233421418738e-06,3021,0.00648113001159395,3021,0.190155002455863,3021,0.618553346745286,3021,0.0973814403569066,3021,0.0874271380961364
3031,1.86769728270203e-06,3031,0.00640368724860762,3031,0.190060496814535,3031,0.619264560847736,3031,0.0971729390119443,3031,0.0870964483798945
3041,1.78575554588236e-06,3041,0.00631207874778749,3041,0.189201214627,3041,0.621048633490443,3041,0.0967336106033437,3041,0.0867026767758804
3051,1.72612410620882e-06,3051,0.00626930316578352,3051,0.188538785397546,3051,0.622450411089169,3051,0.0965537495623674,3051,0.0861860246610281
3061,1.64868764659765e-06,3061,0.00619358830455717,3061,0.188110714054017,3061,0.623598392648448,3061,0.0961760663085168,3061,0.0859195899968148
3071,1.58514259757244e-06,3071,0.00608869553408312,3071,0.187994465363667,3071,0.624239835636413,3071,0.0958795750511601,3071,0.085795843272079
3081,1.53144926582025e-06,3081,0.00600475848594561,3081,0.187706173519241,3081,0.625338106074184,3081,0.0954964334716741,3081,0.0854529969996893
3091,1.46456817401339e-06,3091,0.00594451872762929,3091,0.187050793405473,3091,0.626755646041326,3091,0.0951630056346475,3091,0.08508457162275
3101,1.40780020468549e-06,3101,0.00585214479038536,3101,0.18689279751288,3101,0.627774551258143,3101,0.0945363428958325,3101,0.0849427557425545
3111,1.35519759655194e-06,3111,0.005788599655635,3111,0.186084782757776,3111,0.629708165350233,3111,0.0940501759394452,3111,0.0843669210993148
3121,1.29859644222997e-06,3121,0.00571366001486162,3121,0.185957605733935,3121,0.630833650855091,3121,0.0935998809648255,3121,0.0838939038348438
3131,1.2431990121822e-06,3131,0.00567165727609063,3131,0.185657241617959,3131,0.631891802689346,3131,0.093294981616482,3131,0.0834830736011103
3141,1.20698168063196e-06,3141,0.00560243839991552,3141,0.185211849616774,3141,0.63297564294396,3141,0.0929945887576181,3141,0.0832142733000515
3151,1.16575238921214e-06,3151,0.00554178480127062,3151,0.184720944265177,3151,0.633901488667742,3151,0.0929774199161758,3151,0.0828571965972452
3161,1.11581327173427e-06,3161,0.00545942217653871,3161,0.184388082752439,3161,0.634846020953348,3161,0.0927335143670839,3161,0.0825718439373191
3171,1.07218247159072e-06,3171,0.00537267773304323,3171,0.184166912524148,3171,0.635652269470051,3171,0.0924699274284029,3171,0.0823371406618828
3181,1.02275452089928e-06,3181,0.00530964093887731,3181,0.183812792980406,3181,0.637046494925832,3181,0.0919887509406498,3181,0.0818412974597139
3191,9.82639690178923e-07,3191,0.00525049030657007,3191,0.183418326337839,3191,0.638300999813568,3191,0.0915649521687131,3191,0.0814642487336201
3201,9.50423641939305e-07,3201,0.00517541093520751,3201,0.183041645055874,3201,0.639617165840622,3201,0.091001605598546,3201,0.0811632221461091
3211,9.1705713321577e-07,3211,0.005114355739426,3211,0.182677798380366,3211,0.640450974596233,3211,0.090820714350258,3211,0.080935239876584
3221,8.78192600510799e-07,3221,0.00502832900313039,3221,0.182135955492423,3221,0.641712786238051,3221,0.090625896013553,3221,0.080496155060242
3231,8.3268314096969e-07,3231,0.00493952674239895,3231,0.182038996152611,3231,0.642427905079144,3231,0.0902056322868979,3231,0.0803871070558065
3241,8.06777094792812e-07,3241,0.00489340430382595,3241,0.181381317970596,3241,0.643805794521025,3241,0.0899537466393787,3241,0.0799649297880804
3251,7.75059733676224e-07,3251,0.00481855839612915,3251,0.18097486718037,3251,0.645012300005545,3251,0.0896045388819877,3251,0.079588960476234
3261,7.50442277811143e-07,3261,0.00473905088917873,3261,0.180794260734762,3261,0.646493691325706,3261,0.0888544246152121,3261,0.0791178219928634
3271,7.17597101188855e-07,3271,0.00466408620519077,3271,0.180144929324138,3271,0.647894146776864,3271,0.0884624536226696,3271,0.0788336664740362
3281,6.84812930293921e-07,3281,0.00460377978052921,3281,0.179876629055332,3281,0.648528693212024,3281,0.0884034388673624,3281,0.0785867742718217
3291,6.59225397093463e-07,3291,0.0045388251354833,3291,0.179541916273981,3291,0.649456747364523,3291,0.0880213112774877,3291,0.0784405407231274
3301,6.36662391816038e-07,3301,0.00450047226782569,3301,0.178906194164271,3301,0.650896770754055,3301,0.0878541570025999,3301,0.0778417691488567
3311,6.15610495148217e-07,3311,0.00442753493817709,3311,0.178340085500075,3311,0.652586481535021,3311,0.087432107804292,3311,0.0772131746119397
3321,5.91395898431034e-07,3321,0.00437409915142281,3321,0.177936630239305,3321,0.653795408315783,3321,0.0872343118698841,3321,0.0766589590277062
3331,5.71403445747097e-07,3331,0.00429991883981427,3331,0.177529955352612,3331,0.654991328456138,3331,0.0868202796929853,3331,0.0763579462550046
3341,5.48050393954063e-07,3341,0.00425172015953444,3341,0.177574574735531,3341,0.655695450191189,3341,0.0864142644541723,3341,0.0760634424091789
3351,5.23947705038673e-07,3351,0.0041766585617647,3351,0.177189185576178,3351,0.656970699661204,3351,0.0860140555681739,3351,0.075648876684974
3361,5.00677174754138e-07,3361,0.00412136007288496,3361,0.177161147323005,3361,0.65740764989498,3361,0.0858589823320704,3361,0.0754503596998854
3371,4.80941646383799e-07,3371,0.00409479202170775,3371,0.176309102231282,3371,0.658568336655604,3371,0.085939802080026,3371,0.0750874860697334
3381,4.62142888744196e-07,3381,0.00404974381867069,3381,0.175377065731564,3381,0.660501359553348,3381,0.0856263389132044,3381,0.0744450298403241
3391,4.41787619683669e-07,3391,0.0040042530410782,3391,0.175128378726014,3391,0.661739966450675,3391,0.0851537348932343,3391,0.0739732251013782
3401,4.2593869798691e-07,3401,0.00397017275881858,3401,0.174785041256456,3401,0.662620733491508,3401,0.0849168655185466,3401,0.0737067610359727
3411,4.09112102815971e-07,3411,0.00392479020893854,3411,0.174358686236185,3411,0.663730461091719,3411,0.0846400285544812,3411,0.0733456247965733
3421,3.93812272571758e-07,3421,0.0038852386422986,3421,0.173741946703208,3421,0.66520454449632,3421,0.0842019085885271,3421,0.0729659677573738
3431,3.76947907516284e-07,3431,0.00381811638772434,3431,0.173431617330601,3431,0.666754875934679,3431,0.0836374232077406,3431,0.0723575901913472
3441,3.60146518604988e-07,3441,0.00376074443587893,3441,0.173375441488155,3441,0.667637107633027,3441,0.0831299630075427,3441,0.0720963832888774
3451,3.46383730737367e-07,3451,0.00371662667143245,3451,0.173184867894753,3451,0.668552120866017,3451,0.0827656306015879,3451,0.0717804075824779
3461,3.32161121901045e-07,3461,0.00366517390469527,3461,0.172766810162349,3461,0.669688814244066,3461,0.0825658394057927,3461,0.0713130301219755
3471,3.21130338818547e-07,3471,0.00363204764118344,3471,0.172194639789,3471,0.670775575910044,3471,0.0824958601547549,3471,0.0709015553746796
3481,3.09331410497013e-07,3481,0.00358017018825319,3481,0.171843840319271,3481,0.671616726686476,3481,0.0822600588915148,3481,0.0706988945830754
3491,2.97289399103805e-07,3491,0.00350944631031744,3491,0.171809996854971,3491,0.672590803497279,3491,0.0816368338167512,3491,0.0704526222312827
3501,2.88127543234696e-07,3501,0.00348059431685576,3501,0.171241142326639,3501,0.673682853037175,3501,0.0814335409693916,3501,0.0701615812223964
3511,2.76309900762818e-07,3511,0.00343539667728376,3511,0.170554775931556,3511,0.674859903081903,3511,0.0814416362376681,3511,0.0697080117616887
3521,2.65325520140973e-07,3521,0.0033729619294468,3521,0.170094613506942,3521,0.676371318659774,3521,0.0807552569403775,3521,0.0694055836379402
3531,2.52025363705701e-07,3531,0.00330296095496124,3531,0.169887760228917,3531,0.677776699613572,3531,0.0799958632454121,3531,0.0690364639317739
3541,2.43506036082022e-07,3541,0.00326571568254218,3541,0.169639423321653,3541,0.67845925731501,3541,0.0798132040457033,3541,0.0688221561290557
3551,2.33283224755689e-07,3551,0.00324400330645909,3551,0.169206524751408,3551,0.679518825444158,3551,0.079609530741223,3551,0.0684208824735279
3561,2.2497455266781e-07,3561,0.00318039295644212,3561,0.169059137763283,3561,0.680605537105871,3561,0.0790181330890465,3561,0.0681365741108049
3571,2.14576637584062e-07,3571,0.00314268952954375,3571,0.168435701348841,3571,0.682014079562245,3571,0.0788564505755559,3571,0.0675508644071764
3581,2.05723737525261e-07,3581,0.00309599536535001,3581,0.167718209605461,3581,0.683595589346934,3581,0.0783268844494802,3581,0.0672631155090377
3591,1.98671071833376e-07,3591,0.00304449383902008,3591,0.167390058991431,3591,0.684508141970505,3591,0.0779808304493019,3591,0.0670762760786699
3601,1.89237243573294e-07,3601,0.00300440679264473,3601,0.167375922788404,3601,0.685013957672224,3601,0.0775900971193457,3601,0.0670154263901384
3611,1.83022808944995e-07,3611,0.00296615845672684,3611,0.166610896462139,3611,0.686387997376165,3611,0.0774901735914702,3611,0.0665445910906906
3621,1.74827841257943e-07,3621,0.00291616128806766,3621,0.166110758105012,3621,0.687715673111704,3621,0.0771304796564957,3621,0.0661267530108796
3631,1.68141689792043e-07,3631,0.00287949100178809,3631,0.165650103030288,3631,0.688636874335256,3631,0.0771067544566481,3631,0.0657266090343297
3641,1.60671105318039e-07,3641,0.00282266924718764,3641,0.165348608701725,3641,0.690218365138,3641,0.0762726742326209,3641,0.0653375220093614
3651,1.53294273358774e-07,3651,0.00277407012730513,3651,0.164927332963354,3651,0.691299119568817,3651,0.0758282691940301,3651,0.0651710548522204
3661,1.45867622653128e-07,3661,0.00273928378782577,3661,0.16461123480776,3661,0.692249677370215,3661,0.0756206662648198,3661,0.0647789919017563
3671,1.40426838709611e-07,3671,0.0027119555989244,3671,0.164180791087012,3671,0.693286965654207,3671,0.0754229249563942,3671,0.0643972222766236
3681,1.34485184986303e-07,3681,0.00267532282375926,3681,0.163840282927317,3681,0.694130778797115,3681,0.0751426929526138,3681,0.0642107880140102
3691,1.29851069221404e-07,3691,0.00264989809068449,3691,0.16375929169528,3691,0.694930743016652,3691,0.0747970750703065,3691,0.0638628622760072
3701,1.24548944120942e-07,3701,0.00261168350016873,3701,0.163268367316731,3701,0.696277731703304,3701,0.0743277167760846,3701,0.0635143761547682
3711,1.20738382428012e-07,3711,0.00256957025029943,3711,0.162765248774936,3711,0.697568762937512,3711,0.0740377050262782,3711,0.0630585922725921
3721,1.15903942505302e-07,3721,0.00253460451538929,3721,0.162544994816274,3721,0.698347174814903,3721,0.073755162088139,3721,0.0628179478613519
3731,1.10399244362701e-07,3731,0.00249093474921511,3731,0.162128884667852,3731,0.699432126568575,3731,0.0734453415948201,3731,0.0625026020202935
3741,1.06529176739476e-07,3741,0.00246168088081766,3741,0.161815291985148,3741,0.700381497262453,3741,0.073062326913104,3741,0.0622790964293003
3751,1.02169079527309e-07,3751,0.00242793466578507,3751,0.161313996081251,3751,0.701668588852911,3751,0.0726563450309296,3751,0.0619330332000445
3761,9.87766474985979e-08,3761,0.00239414983523715,3761,0.160912990477222,3761,0.702810908206979,3761,0.0723565152121985,3761,0.0615253374917153
3771,9.47439219218131e-08,3771,0.00237131985971307,3771,0.160828200299526,3771,0.703597925607506,3771,0.0719621045991066,3771,0.0612403548902264
3781,9.16327879314224e-08,3781,0.00234306410381889,3781,0.160093447805039,3781,0.705010766263896,3781,0.0716923295161829,3781,0.0608603006782754
3791,8.81956736158047e-08,3791,0.00230585780753817,3791,0.159771413187203,3791,0.70591301572648,3791,0.0713716553875121,3791,0.0606379696955929
3801,8.52820940176766e-08,3801,0.00228166850482146,3801,0.15900891137497,3801,0.70718561889434,3801,0.0713239783551361,3801,0.0601997375886386
3811,8.23075968080939e-08,3811,0.00226086164526814,3811,0.158861151741443,3811,0.707692550084396,3811,0.0711404882218384,3811,0.0600448659994569
3821,7.88332955325057e-08,3821,0.00221956648656095,3821,0.158548262572032,3821,0.708628027980362,3821,0.0708252604946365,3821,0.0597788036331131
3831,7.52186837972862e-08,3831,0.00217969646654732,3831,0.158154471844382,3831,0.709783201526714,3831,0.0703012888467014,3831,0.0595812660969714
3841,7.2578631086724e-08,3841,0.00214338956584254,3841,0.157711635299226,3841,0.710714829554552,3841,0.0701621722075089,3841,0.0592679007942403
3851,6.94985310740852e-08,3851,0.0021211294839423,3851,0.157363717781995,3851,0.711485693030713,3851,0.0698922365229053,3851,0.059137153681913
3861,6.68246008591966e-08,3861,0.00210605478412161,3861,0.156631653275239,3861,0.712854571761074,3861,0.0697390944311047,3861,0.058668558923859
3871,6.43224980576957e-08,3871,0.00207105047513791,3871,0.156327433706456,3871,0.71381640920061,3871,0.0693748486453427,3871,0.0584101936499555
3881,6.19589881376879e-08,3881,0.00204482671050602,3881,0.156008503011907,3881,0.714709442581009,3881,0.0692333138671013,3881,0.0580038518704886
3891,6.02098225485182e-08,3891,0.00202507722405233,3891,0.15577872797505,3891,0.715421264891499,3891,0.0689041027449287,3891,0.0578707669546467
3901,5.74493209190239e-08,3901,0.00199690938110187,3901,0.155264499042551,3901,0.716589995084144,3901,0.0685636823443923,3901,0.05758485669849
3911,5.52199434830654e-08,3911,0.00197064678076541,3911,0.155126074713144,3911,0.717130738297702,3911,0.0683336045224991,3911,0.0574388804659463
3921,5.30979753464564e-08,3921,0.00194870062903429,3921,0.154284928370646,3921,0.718545644914511,3921,0.0681872147869149,3921,0.0570334582009189
3931,5.10506631794307e-08,3931,0.00192040560070801,3931,0.154187266262055,3931,0.719273943073547,3931,0.0678083340060621,3931,0.0568100000069651
3941,4.94609864004359e-08,3941,0.00189304717690119,3941,0.153878940614211,3941,0.720203003768904,3941,0.0675614236968133,3941,0.0564635352821842
3951,4.78307856592666e-08,3951,0.00187025432962787,3951,0.153156609243765,3951,0.721558133817844,3951,0.0673550726114205,3951,0.0560598821665574
3961,4.60086760481764e-08,3961,0.00185311420262285,3961,0.152629900611189,3961,0.722636822480812,3961,0.0670130255825448,3961,0.055867091114156
3971,4.44357511386222e-08,3971,0.00183601771217555,3971,0.152095605496577,3971,0.723672408689151,3971,0.0669986717244803,3971,0.0553972519418645
3981,4.30084253398154e-08,3981,0.00182147114051696,3981,0.151512860028891,3981,0.725065444008752,3981,0.0666870555608405,3981,0.054913126252574
3991,4.13718850818038e-08,3991,0.00179153803528294,3991,0.151371934787668,3991,0.725584562404298,3991,0.0665702101221572,3991,0.0546817132787095
4001,3.9727722157306e-08,4001,0.00177062341031814,4001,0.15084132373516,4001,0.726620906692094,4001,0.0665008722870712,4001,0.0542662341476345
4011,3.82383922934471e-08,4011,0.0017511728463784,4011,0.150541220192783,4011,0.727566857894142,4011,0.0662048792224062,4011,0.0539358316058989
4021,3.6760776215668e-08,4021,0.00171992121474616,4021,0.150061615617957,4021,0.728839625540419,4021,0.0656148017427078,4021,0.0537639991233931
4031,3.50821459914445e-08,4031,0.00169353543011837,4031,0.149718351870381,4031,0.729570588314139,4031,0.0654647088448677,4031,0.0535527804583478
4041,3.35148872063458e-08,4041,0.00167203403435029,4041,0.149284813129377,4041,0.730458102501303,4041,0.0652751429893912,4041,0.0533098738306917
4051,3.23089827165291e-08,4051,0.00164674034355227,4051,0.148975663140797,4051,0.731349436045392,4051,0.0648724243599277,4051,0.0531557038013478
4061,3.11600078821245e-08,4061,0.00163325401212678,4061,0.148242884601031,4061,0.732560173212509,4061,0.0647129353079132,4061,0.052850721706412
4071,2.98148514517185e-08,4071,0.00161771868354279,4071,0.147802904293328,4071,0.733398160966629,4071,0.0645740001767901,4071,0.052607186064859
4081,2.89635950615193e-08,4081,0.00160684797245724,4081,0.147536554894825,4081,0.733886549215563,4081,0.0644576340865009,4081,0.0525123848670592
4091,2.77410552451103e-08,4091,0.00158270375514187,4091,0.147246224530787,4091,0.734857920551314,4091,0.0641193290351767,4091,0.0521937943865247
4101,2.66593074450692e-08,4101,0.00156286826162975,4101,0.146844157449922,4101,0.735873706054446,4101,0.0638390641734577,4101,0.0518801774012372
4111,2.57974793135489e-08,4111,0.0015450597242343,4111,0.146250343676982,4111,0.737133029450504,4111,0.0635285956728375,4111,0.051542945677963
4121,2.47239826592499e-08,4121,0.00151778704294407,4121,0.146053534880223,4121,0.737961134547937,4121,0.063078603456892,4121,0.0513889153480212
4131,2.3550282903756e-08,4131,0.00149412782988828,4131,0.145682931811298,4131,0.739124319611157,4131,0.0626085704515052,4131,0.0510900267458685
4141,2.26263881303778e-08,4141,0.00147747000582936,4141,0.144891181414333,4141,0.740573378744804,4141,0.0623709026170319,4141,0.0506870445916131
4151,2.18735714897852e-08,4151,0.00146281724542976,4151,0.14440199569734,4151,0.741727226118694,4151,0.0620580764578884,4151,0.0503498626070754
4161,2.08063735882208e-08,4161,0.00144990912705763,4161,0.14407338187532,4161,0.742479893654627,4161,0.0619678382060188,4161,0.0500289563306032
4171,1.99451050267294e-08,4171,0.00142933837063581,4171,0.143675509183811,4171,0.743483087465076,4171,0.0616442962454258,4171,0.0497677487899462
4181,1.92073313364968e-08,4181,0.00141786553981475,4181,0.14287465050205,4181,0.744836333194135,4181,0.0615028521813426,4181,0.0493682793753259
4191,1.84948520918531e-08,4191,0.00140055695307596,4191,0.142296989315365,4191,0.74611152182298,4191,0.0611031142877192,4191,0.049087799126007
4201,1.77598056266729e-08,4201,0.00138306456054018,4201,0.141797859510833,4201,0.747175447887977,4201,0.0608887851888573,4201,0.0487548250919865
4211,1.71750303922268e-08,4211,0.00136758311394905,4211,0.141369510951568,4211,0.747990488033951,4211,0.0607048499482197,4211,0.0485675507772821
4221,1.6570487464389e-08,4221,0.00135020885260727,4221,0.140611324946746,4221,0.749510883539198,4221,0.0603792806840569,4221,0.0481482854069039
4231,1.5946332166462e-08,4231,0.00132309504070851,4231,0.139844386530388,4231,0.750965533055795,4231,0.0600994022942661,4231,0.0477675671325095
4241,1.523701555745e-08,4241,0.00130441084603019,4241,0.139697323073525,4241,0.751411801119423,4241,0.0599868032241516,4241,0.0475996464998548
4251,1.47658675496319e-08,4251,0.00129035874252537,4251,0.139105401671044,4251,0.752551602326154,4251,0.0597326288998799,4251,0.047319993594529
4261,1.42763814480803e-08,4261,0.00127772259513831,4261,0.138539132434762,4261,0.753819064108736,4261,0.0593916153076958,4261,0.0469724512772863
4271,1.36637528564805e-08,4271,0.00126071001928236,4271,0.138506699148997,4271,0.754263188602602,4271,0.0590851810424212,4271,0.0468842075229447
4281,1.30266818773157e-08,4281,0.00124216197199421,4281,0.138050673604292,4281,0.755501873706619,4281,0.0585522998871878,4281,0.0466529778032254
4291,1.25744844105541e-08,4291,0.00123205887611146,4291,0.13771908393031,4291,0.756172819207976,4291,0.0584116606746177,4291,0.0464643647364999
4301,1.21346987835708e-08,4301,0.00121769131061229,4301,0.137238092877341,4301,0.75726257501578,4301,0.0582076549161434,4301,0.0460739737454248
4311,1.15589074576431e-08,4311,0.00121063708615758,4311,0.137005765338591,4311,0.757849736428122,4311,0.0580135324753244,4311,0.0459203171128981
4321,1.11646987348573e-08,4321,0.00119464449454054,4321,0.136537931781657,4321,0.759001201262518,4321,0.0575779748531817,4321,0.0456882364434038
4331,1.06756736555759e-08,4331,0.00117667428074392,4331,0.136154845252002,4331,0.75999309429514,4331,0.057227693824898,4331,0.0454476816715429
4341,1.02277592254995e-08,4341,0.00116312321019951,4341,0.136034732606622,4341,0.760573716554836,4341,0.0568955197309175,4341,0.0453328976696658
4351,9.80442804626232e-09,4351,0.00115135493178625,4351,0.135436484847428,4351,0.761604571431827,4351,0.0567853590748161,4351,0.045022219909714
4361,9.27065647692965e-09,4361,0.001135347873217,4361,0.135212737188397,4361,0.762226273292268,4361,0.0565517262331816,4361,0.0448739061422802
4371,8.91104318132602e-09,4371,0.00112505507981128,4371,0.134539509707653,4371,0.763441903668825,4371,0.0563164904888065,4371,0.0445770321438618
4381,8.53575006926174e-09,4381,0.00110461602362144,4381,0.13406704642148,4381,0.764527439405844,4381,0.0560264135997329,4381,0.0442744760135715
4391,8.24469767779027e-09,4391,0.00109182701268727,4391,0.133390340433349,4391,0.765694027459573,4391,0.0558814418746369,4391,0.0439423549750561
4401,7.91653352402986e-09,4401,0.00108078903375187,4401,0.133242802868099,4401,0.766107297553387,4401,0.0558196337118413,4401,0.043749468916388
4411,7.64513639601397e-09,4411,0.00106895160506438,4411,0.132763348561114,4411,0.767129916049888,4411,0.0554816002583226,4411,0.0435561758804739
4421,7.37220775979554e-09,4421,0.00105395566412345,4421,0.132200245252841,4421,0.768290291672426,4421,0.0551554054354822,4421,0.0433000946029191
4431,7.05115063432853e-09,4431,0.00104523491003739,4431,0.131430532133012,4431,0.769496545226108,4431,0.055015112875698,4431,0.0430125678039938
4441,6.78322488383987e-09,4441,0.00102642480556118,4441,0.13120763481027,4441,0.770090837299348,4441,0.0548766218167384,4441,0.042798474484857
4451,6.53493864867871e-09,4451,0.00100858375265104,4451,0.130743799676228,4451,0.771167705073249,4451,0.0545028788510515,4451,0.0425770261118817
4461,6.29782420535928e-09,4461,0.000994650345755356,4461,0.130539449935125,4461,0.771866071244128,4461,0.0541941883625484,4461,0.0424056338146194
4471,6.07410198240869e-09,4471,0.000985731957234332,4471,0.130223696835955,4471,0.77253846883274,4471,0.0540186190854393,4471,0.0422334772145297
4481,5.81605826665374e-09,4481,0.00097384482541624,4481,0.129823474730992,4481,0.773340447235821,4481,0.0538969472213072,4481,0.0419652801704053
4491,5.54758583001912e-09,4491,0.000960775098844929,4491,0.129459060700763,4491,0.774350084333787,4491,0.0536572522490405,4491,0.0415728220699785
4501,5.27332098720655e-09,4501,0.000946179584294193,4501,0.129182585504685,4501,0.775244675895505,4501,0.0532788776242781,4501,0.0413476761179176
4511,5.13114066206681e-09,4511,0.000939037238881618,4511,0.128418672252061,4511,0.776390689762694,4511,0.0531822457210896,4511,0.041069349894134
4521,4.95271495570426e-09,4521,0.000926753423939502,4521,0.127681178608064,4521,0.777671798493845,4521,0.052920368577858,4521,0.0407998959435782
4531,4.732651429064e-09,4531,0.000918992574213035,4531,0.127448441482144,4531,0.778173500051518,4531,0.0528674041724485,4531,0.0405916569870252
4541,4.53992465914004e-09,4541,0.00090658903585559,4541,0.127080886126605,4541,0.779129314171222,4541,0.0525416576862232,4541,0.0403415484401698
4551,4.36098004715592e-09,4551,0.000896308944152044,4551,0.126782638745824,4551,0.779864261084909,4551,0.0523752178431028,4551,0.0400815690210321
4561,4.16822480552863e-09,4561,0.000889019694734499,4561,0.126374171341892,4561,0.780557596343247,4561,0.052292491852962,4561,0.039886716598939
4571,3.9917354773022e-09,4571,0.000876983245707483,4571,0.126211939655446,4571,0.780839969237422,4571,0.0522683677535339,4571,0.0398027361161555
4581,3.82718763899786e-09,4581,0.00086185401610054,4581,0.125678949130504,4581,0.78203555394283,4581,0.0519192722609202,4581,0.0395043668224579
4591,3.65697079749467e-09,4591,0.000851789226794476,4591,0.125237900325595,4591,0.783149396369677,4591,0.0515245765950915,4591,0.0392363338258714
4601,3.51738061744596e-09,4601,0.000840450053035085,4601,0.12469465219179,4601,0.784258132044504,4601,0.0513010769196133,4601,0.0389056852736765
4611,3.35628024422946e-09,4611,0.000827437147423836,4611,0.124391475699594,4611,0.784931474700444,4611,0.0511342385810355,4611,0.0387153705152227
4621,3.2075798221185e-09,4621,0.000817247284988236,4621,0.123569547067585,4621,0.786189759788731,4621,0.0509638876678359,4621,0.0384595549832796
4631,3.06046606311751e-09,4631,0.000805202875461334,4631,0.123464030990875,4631,0.786812663170115,4631,0.0505861589143533,4631,0.0383319409887294
4641,2.9384235100086e-09,4641,0.000789817276776759,4641,0.123216495579244,4641,0.787824827672262,4641,0.0500708888114954,4641,0.0380979677217986
4651,2.84228712903137e-09,4651,0.000782432928266691,4651,0.122668830534637,4651,0.788855391399438,4651,0.0498893853323402,4651,0.0378039569630307
4661,2.7078352921799e-09,4661,0.0007722769487671,4661,0.122379147315852,4661,0.789587960353888,4661,0.0496079670157307,4661,0.0376526456579267
4671,2.62097003238112e-09,4671,0.000756166805560043,4671,0.122015928248469,4671,0.790491173203381,4671,0.0492575869811972,4671,0.0374791421404228
4681,2.51851448050044e-09,4681,0.000748461214115358,4681,0.121470433692863,4681,0.791504596906196,4681,0.0491181665714027,4681,0.0371583390969092
4691,2.42285988007028e-09,4691,0.000735610020113352,4691,0.121366415813097,4691,0.792129790855617,4691,0.0487941468940536,4691,0.0369740339942584
4701,2.33638966284219e-09,4701,0.000728889118773856,4701,0.121151746906799,4701,0.792683725955724,4701,0.0485877112895699,4701,0.0368479243927442
4711,2.24435009839259e-09,4711,0.00072301703551779,4711,0.120671342912599,4711,0.793449497905702,4711,0.0485146998247653,4711,0.0366414400770655
4721,2.15149389656415e-09,4721,0.000713949245316282,4721,0.120043950243651,4721,0.79453908352385,4721,0.0483419808158736,4721,0.0363610340198151
4731,2.06824606039443e-09,4731,0.000704642443317029,4731,0.119753711777522,4731,0.795232080803761,4731,0.0481854219557706,4731,0.0361241409513831
4741,1.97570391959105e-09,4741,0.000697364943346297,4741,0.119299916343162,4741,0.796140890080573,4741,0.0479633315649777,4741,0.0358984950922367
4751,1.8992822281806e-09,4751,0.000687716820808938,4751,0.119012999242723,4751,0.796845478037344,4751,0.0477299700132243,4751,0.0357238339866171
4761,1.81501948252124e-09,4761,0.000677529497989938,4761,0.118902265066656,4761,0.797415735105633,4761,0.0473725809211556,4761,0.0356318875935463
4771,1.74456176179124e-09,4771,0.000668059521807119,4771,0.118794617771532,4771,0.798006444375281,4771,0.047019048873047,4771,0.0355118277137707
4781,1.68007172530057e-09,4781,0.000660535258706463,4781,0.118330019065347,4781,0.79882095860865,4781,0.0468737274115167,4781,0.0353147579757077
4791,1.60410564966299e-09,4791,0.000651779003665251,4791,0.118114719055252,4791,0.799338955893967,4791,0.0466730450077356,4791,0.0352214994352748
4801,1.53535481854383e-09,4801,0.000646852545200767,4801,0.117802316042557,4801,0.799853976254147,4801,0.0466262946863108,4801,0.0350705589364301
4811,1.47348547827255e-09,4811,0.000636307155328566,4811,0.117514785249935,4811,0.800533133987537,4811,0.0463595983766722,4811,0.0349561737570424
4821,1.41189547734056e-09,4821,0.000630638078257904,4821,0.117140819302444,4821,0.801276599837009,4821,0.0462501229156161,4821,0.0347018184547781
4831,1.36172266297212e-09,4831,0.000623434339908498,4831,0.116856014939743,4831,0.801964596009533,4831,0.0460238838119173,4831,0.0345320695371752
4841,1.30971555741578e-09,4841,0.000615121537547118,4841,0.116730270204903,4841,0.802421535683039,4841,0.0458232366997642,4841,0.0344098345650319
4851,1.24629286323388e-09,4851,0.000605924107505867,4851,0.116126290670873,4851,0.803543666225919,4851,0.0455486327175067,4851,0.0341754850319024
4861,1.18612439426939e-09,4861,0.000596465127769568,4861,0.115828935806758,4861,0.804129354265369,4861,0.0453572688835681,4861,0.0340879747304106
4871,1.13511907037311e-09,4871,0.000590408955209486,4871,0.115695702896351,4871,0.804527770496309,4871,0.045193358618636,4871,0.0339927578983759
4881,1.09227075983519e-09,4881,0.000582805599966037,4881,0.115339422771983,4881,0.805358016920544,4881,0.0449430685683771,4881,0.0337766850468584
4891,1.05100686874914e-09,4891,0.000576704441478806,4891,0.114886023276853,4891,0.806163798333056,4891,0.0448401550161545,4891,0.0335333178814511
4901,1.01477581273829e-09,4901,0.000567466068525266,4901,0.114450054738795,4901,0.80708073730148,4901,0.0445231611431002,4901,0.0333785797333228
4911,9.78785500112579e-10,4911,0.000559180229739617,4911,0.113617502447636,4911,0.808497162469991,4911,0.044272106451986,4911,0.0330540474218618
4921,9.39336597628651e-10,4921,0.000554606225475976,4921,0.113339301856173,4921,0.809177347523699,4921,0.044091057989493,4921,0.0328376854658224
4931,8.9883090615987e-10,4931,0.000545752617786876,4931,0.112822662909935,4931,0.810143388344416,4931,0.0438539636745827,4931,0.0326342315544489
4941,8.62760425831398e-10,4941,0.000540940853507758,4941,0.112289126213824,4941,0.810971535669902,4941,0.0437184916415626,4941,0.0324799047584437
4951,8.20494101373176e-10,4951,0.000537379988799739,4951,0.111917843146647,4951,0.811623555099917,4951,0.0436816706909236,4951,0.0322395502532194
4961,7.94830228878724e-10,4961,0.000530957710557042,4961,0.111402541181704,4961,0.81255500757516,4961,0.0435521868595488,4961,0.0319593058782007
4971,7.65023233236636e-10,4971,0.000524254386616648,4971,0.111270993090874,4971,0.812932709700492,4971,0.0434292043251661,4971,0.0318428377318272
4981,7.33396726263295e-10,4981,0.000515995350257722,4981,0.110696253974662,4981,0.814076844393115,4981,0.0432404607809709,4981,0.0314704447675973
4991,7.0701394038476e-10,4991,0.000508612194650237,4991,0.110286194183575,4991,0.815076759145889,4991,0.0429033433553275,4991,0.0312250904135435
5001,6.78581401894744e-10,5001,0.000500362963712443,5001,0.109845366828405,5001,0.815838104798604,5001,0.042767041773995,5001,0.0310491229567016
5011,6.45005753378649e-10,5011,0.000495588034126036,5011,0.109335773450702,5011,0.816745756133519,5011,0.0425686373997254,5011,0.0308542443369221
5021,6.23326057046323e-10,5021,0.000489693654269326,5021,0.1092875452975,5021,0.817057755745775,5021,0.0423751000642145,5021,0.0307899046149144
5031,5.98380428051396e-10,5031,0.000483040368690893,5031,0.108872798696889,5031,0.817986911900786,5031,0.0421101716065563,5031,0.0305470768286978
5041,5.75684358794834e-10,5041,0.000475554097547631,5041,0.108606439019501,5041,0.818676762875226,5041,0.0418690663837222,5041,0.0303721770483186
5051,5.56397283718134e-10,5051,0.000470337872450177,5051,0.108035866450524,5051,0.819756165680712,5051,0.0416491039120411,5051,0.0300885255278752
5061,5.26006951031633e-10,5061,0.000462948809703436,5061,0.107837086943129,5061,0.820270931104654,5061,0.0414699401835286,5061,0.0299590924329783
5071,5.03134134141212e-10,5071,0.000455011238663229,5071,0.10765877329321,5071,0.820939290834788,5071,0.041061979745224,5071,0.0298849443849811
5081,4.84467483585254e-10,5081,0.000449453604056805,5081,0.107311052606234,5081,0.821662509680939,5081,0.0408620312420972,5081,0.0297149523822057
5091,4.68424020176956e-10,5091,0.000443970261929835,5091,0.106965999360493,5091,0.822398239318184,5091,0.0405967556917117,5091,0.0295950348992577
5101,4.49542856923268e-10,5101,0.000438167497077304,5101,0.106615855341799,5101,0.823086760904227,5101,0.0405305345230321,5101,0.0293286812843212
5111,4.32175427397931e-10,5111,0.00043426607383247,5111,0.106102334850108,5111,0.823855650112696,5111,0.0404683407702443,5111,0.0291394077609437
5121,4.16254708905633e-10,5121,0.000430139499160441,5121,0.106049993949046,5121,0.824127321319776,5121,0.040315419570001,5121,0.0290771252457617
5131,4.02040600178987e-10,5131,0.000425487699660382,5131,0.105683127318004,5131,0.824663403594864,5131,0.0402752860162078,5131,0.0289526949692223
5141,3.84025842118818e-10,5141,0.000415898159313448,5141,0.105275592388239,5141,0.825550495089595,5141,0.0399880981457147,5141,0.0287699158331123
5151,3.69172358803707e-10,5151,0.000412515222671424,5151,0.104763644156113,5151,0.826283171568298,5151,0.0399577526548455,5151,0.0285829160289
5161,3.52473488186788e-10,5161,0.000408718106157618,5161,0.104485093981014,5161,0.826804002471108,5161,0.0398187217894599,5161,0.0284834632997871
5171,3.42543899540863e-10,5171,0.000402801264304185,5171,0.103909096772551,5171,0.827678445793892,5171,0.0397298081928036,5171,0.0282798476339054
5181,3.30742316675224e-10,5181,0.000397991505390327,5181,0.103346646937424,5181,0.828636977488676,5181,0.0395147546049877,5181,0.0281036291327797
5191,3.16792144255551e-10,5191,0.000392346927513023,5191,0.103231569475728,5191,0.829078035977705,5191,0.0393410101692617,5191,0.0279570371329993
5201,3.02749119422246e-10,5201,0.000385279227203327,5201,0.102885107437786,5201,0.829703261283721,5201,0.0392089753021451,5201,0.027817376446396
5211,2.88751926213731e-10,5211,0.000379454170933351,5211,0.102757473787491,5211,0.830039311440258,5211,0.0390637520609999,5211,0.0277600082515661
5221,2.74922233139962e-10,5221,0.000373988700147316,5221,0.102282735193089,5221,0.830978789117344,5221,0.0387554645918522,5221,0.0276090221226445
5231,2.66675737272341e-10,5231,0.000369399829489437,5231,0.101946619118463,5231,0.831663870333963,5231,0.0386599174561011,5231,0.0273601929953075
5241,2.56131294993899e-10,5241,0.000361872316858518,5241,0.101694172498719,5241,0.832340439732947,5241,0.0383110732279474,5241,0.0272924419673975
5251,2.4381455500962e-10,5251,0.000356587832773245,5251,0.101287178017969,5251,0.83311371216021,5251,0.0381263510611465,5251,0.0271161706840861
5261,2.34058743187136e-10,5261,0.000351166964208289,5261,0.100737546410071,5261,0.83406716253904,5261,0.037919459645598,5261,0.0269246642070245
5271,2.25702882047247e-10,5271,0.000346525612854652,5271,0.1005582672929,5271,0.834641311942382,5271,0.0376654942126392,5271,0.0267884007135214
5281,2.15658504552989e-10,5281,0.000340501601064628,5281,0.100367643367946,5281,0.835118806246942,5281,0.0375013735357524,5281,0.026671675032637
5291,2.08654767218603e-10,5291,0.000337124512708252,5291,0.100111097840051,5291,0.835731327948525,5291,0.0372825621038189,5291,0.0265378873862419
5301,1.99736312072103e-10,5301,0.000331874114992149,5301,0.0997763191818449,5301,0.83637171817563,5301,0.0371578865545052,5301,0.0263622017732913
5311,1.92008953445301e-10,5311,0.000328089375891334,5311,0.0993718989655006,5311,0.837105762974703,5311,0.037068249362819,5311,0.0261259991290771
5321,1.85306101603941e-10,5321,0.00032455239507243,5321,0.0991130963795837,5321,0.837679154696897,5321,0.0369108945041984,5321,0.0259723018389422
5331,1.77958616202056e-10,5331,0.000319213353180247,5331,0.0989377257261905,5331,0.838264411301489,5331,0.036573634925265,5331,0.0259050145159165
5341,1.70697706991989e-10,5341,0.000314620176579365,5341,0.0984820789620009,5341,0.839225509093743,5341,0.0362556761126467,5341,0.025722115484332
5351,1.64452885432368e-10,5351,0.000311456381856561,5351,0.0982975459637819,5351,0.839724037058721,5351,0.036098489931097,5351,0.0255684705000909
5361,1.57413174607092e-10,5361,0.000307596272901498,5361,0.0980429285312851,5361,0.840311111062151,5361,0.0358571057807561,5361,0.0254812581954931
5371,1.51540587910321e-10,5371,0.000302775639268204,5371,0.0978663300375555,5371,0.840871387374072,5371,0.0355868786359511,5371,0.0253726281616124
5381,1.45063313550852e-10,5381,0.000298060131578399,5381,0.0975390379427018,5381,0.841515542823976,5381,0.0353803904235374,5381,0.0252669685331434
5391,1.39525309503507e-10,5391,0.00029457517408035,5391,0.0972753957206276,5391,0.842008744728383,5391,0.0352847593311476,5391,0.0251365249062361
5401,1.32388829129332e-10,5401,0.000291251727109818,5401,0.09681334278305,5401,0.842851713813763,5401,0.0350882645484061,5401,0.0249554269952824
5411,1.28107446412972e-10,5411,0.000286982960401616,5411,0.0965000510704836,5411,0.843588991293612,5411,0.0348310698483247,5411,0.0247929046990707
5421,1.22419546932204e-10,5421,0.000281560597001995,5421,0.0963275240525267,5421,0.844162778929482,5421,0.0345405958666916,5421,0.0246875404318784
5431,1.17154075668684e-10,5431,0.00027778275827966,5431,0.0961365497606507,5431,0.84457218533709,5431,0.0344154140373325,5431,0.024598067989493
5441,1.12536851614546e-10,5441,0.000274860251348447,5441,0.0956747966404325,5441,0.845372572536636,5441,0.0342783173533383,5441,0.0243994531057074
5451,1.07985087547683e-10,5451,0.000271005319799995,5451,0.0954263142892551,5451,0.845957757478532,5451,0.034048869394325,5451,0.0242960534101026
5461,1.02950163153075e-10,5461,0.000265702355195194,5461,0.0951120069864474,5461,0.846648756949157,5461,0.0337973375639871,5461,0.0241761960422638
5471,9.88561947603148e-11,5471,0.000262809795513394,5471,0.0948541407324082,5471,0.847137964138364,5471,0.033733462293997,5471,0.0240116229408609
5481,9.41473694772493e-11,5481,0.000258669405510619,5481,0.0947533248151052,5481,0.847631854610987,5481,0.0334488936936613,5481,0.0239072573805879
5491,8.98355486777491e-11,5491,0.000253619097337418,5491,0.0944454311182581,5491,0.848361921058386,5491,0.0331486534162234,5491,0.0237903752199597
5501,8.55762982573575e-11,5501,0.000250711261475062,5501,0.0940567929436754,5501,0.849053902303771,5501,0.0329850862237405,5501,0.023653507181762
5511,8.22360156470533e-11,5511,0.00024735561809762,5511,0.0939507624950951,5511,0.849494097800142,5511,0.0327586053129952,5511,0.0235491786914341
5521,7.8719263352892e-11,5521,0.000243698330212125,5521,0.0937115863654655,5521,0.850125939820712,5521,0.0324874797180917,5521,0.0234312956867999
5531,7.57280809649928e-11,5531,0.000240893641418781,5531,0.0933218622122897,5531,0.850781929609927,5531,0.0323790131723739,5531,0.0232763012882618
5541,7.3155716453215e-11,5541,0.000238136575580774,5541,0.0929397473500492,5541,0.851493291083913,5541,0.0321669036625617,5541,0.0231619212547399
5551,7.04707266792712e-11,5551,0.000235325222683687,5551,0.0927542090664396,5551,0.851894492624967,5551,0.0320762741681929,5551,0.023039698847246
5561,6.74606773845217e-11,5561,0.000231858082560685,5561,0.0923707847487225,5561,0.852573245068276,5561,0.0319173953641803,5561,0.0229067166687992
5571,6.45293388825208e-11,5571,0.00022864174845932,5571,0.092069369904973,5571,0.853295861831068,5571,0.0316304680393501,5571,0.02277565841162
5581,6.2373511392867e-11,5581,0.000226155920641264,5581,0.0918210815958508,5581,0.853801265644882,5581,0.0314932797287158,5581,0.022658217047537
5591,6.00878321894782e-11,5591,0.000222032399891805,5591,0.0916432333188242,5591,0.854254420157848,5591,0.0313031821184035,5591,0.0225771319449444
5601,5.80363467691885e-11,5601,0.000217652936612412,5601,0.0914772604763495,5601,0.854815567034633,5601,0.0309903463967872,5601,0.0224991730975816
5611,5.56939117689686e-11,5611,0.000214619431257187,5611,0.0911727183665049,5611,0.85548338293553,5611,0.0307603152686024,5611,0.0223689639424113
5621,5.35692998969778e-11,5621,0.000211767436790625,5621,0.0910038507699573,5621,0.856010092682743,5621,0.0305018235949682,5621,0.0222724654619715
5631,5.12064168827575e-11,5631,0.000206975798939893,5631,0.0906446562554696,5631,0.856852768613108,5631,0.0302566498834492,5631,0.0220389493978264
5641,4.92720618808707e-11,5641,0.000203632872355679,5641,0.0902885611051244,5641,0.857712248886726,5641,0.0299153467955386,5641,0.0218802102909838
5651,4.74720035039966e-11,5651,0.000201429968318878,5651,0.0899018796992477,5651,0.858267238149491,5651,0.0298608745722793,5651,0.0217685775631916
5661,4.55514032100421e-11,5661,0.000197949867232107,5661,0.0895936168699396,5661,0.858851807487015,5661,0.0297340001982749,5661,0.0216226255319873
5671,4.37854420596842e-11,5671,0.000194872306299711,5671,0.0891495642315062,5671,0.85953338973889,5671,0.0296597807642733,5671,0.0214623929152449
5681,4.19357447339455e-11,5681,0.00019288744575541,5681,0.0889708758150788,5681,0.85993145355544,5681,0.0295030323864453,5681,0.0214017507553445
5691,3.98817118124685e-11,5691,0.000188956870373191,5691,0.0886775486312336,5691,0.860631127606604,5691,0.0291887264115155,5691,0.021313640440392
5701,3.86090503180145e-11,5701,0.000186576759136696,5701,0.0885025495871501,5701,0.861056389642016,5701,0.0290353674976327,5701,0.0212191164754551
5711,3.74348695215546e-11,5711,0.00018375403189114,5711,0.0878117106385116,5711,0.862105734193022,5711,0.028879949133292,5711,0.021018851965848
5721,3.57829904297397e-11,5721,0.000180928290516597,5721,0.0873196135779465,5721,0.86293829922641,5721,0.0286944768409783,5721,0.0208666820283654
5731,3.48837047557523e-11,5731,0.000178719580330249,5731,0.086894999453031,5731,0.863704310189038,5731,0.0285079724210756,5731,0.0207139983216415
5741,3.33810600669612e-11,5741,0.000176164725859286,5741,0.0867883211766393,5741,0.864065271565418,5741,0.0283326991631083,5741,0.0206375433355942
5751,3.24214340513009e-11,5751,0.000174227063636458,5751,0.0866144270228173,5751,0.86446604763574,5751,0.0281829842520771,5751,0.0205623139933081
5761,3.11342239613382e-11,5761,0.00017220004306891,5761,0.0863142853745848,5761,0.865023259336371,5761,0.0280160548652907,5761,0.02047420034955
5771,2.97565972286284e-11,5771,0.000169251610797412,5771,0.0859610913168408,5771,0.865748821051237,5771,0.0277639554003941,5771,0.0203568805909744
5781,2.85764982796433e-11,5781,0.000167152504204471,5781,0.0855966565281912,5781,0.866346593116314,5781,0.0276690150244299,5781,0.0202205827982843
5791,2.75344035571658e-11,5791,0.00016535560607165,5791,0.0852359253463274,5791,0.866966733592751,5791,0.0275297392526603,5791,0.0201022461746553
5801,2.64112124224202e-11,5801,0.000163246320828818,5801,0.0851239728561495,5801,0.867254572876266,5801,0.0274483562292333,5801,0.020009851691111
5811,2.53987664890345e-11,5811,0.000159988857948513,5811,0.0850198373521114,5811,0.867620778891665,5811,0.0272797159739742,5811,0.0199196788989025
5821,2.45050679424081e-11,5821,0.000157828342143114,5821,0.0849136935458851,5821,0.86796530902909,5821,0.0271337553320345,5821,0.019829413726342
5831,2.34738924409019e-11,5831,0.000155094388995409,5831,0.08468831085235,5831,0.868516408553896,5831,0.0269284130905681,5831,0.0197117730907162
5841,2.27459914358476e-11,5841,0.000152905439535366,5841,0.0843912782738641,5841,0.869039515169031,5841,0.0267898261035197,5841,0.0196264749913038
5851,2.19080286534882e-11,5851,0.000150706094553657,5851,0.0843495193025574,5851,0.869324764131256,5851,0.0266227294387216,5851,0.019552281011004
5861,2.12105251852007e-11,5861,0.000149555830601846,5861,0.0840509347196685,5861,0.869819999327477,5861,0.0265284889898067,5861,0.0194510211112358
5871,2.04845516161966e-11,5871,0.00014768295035992,5871,0.0837532835714461,5871,0.870314233208586,5871,0.0264345431552392,5871,0.0193502570938846
5881,1.96127361546621e-11,5881,0.000145530458469996,5881,0.0832147253625823,5881,0.871147613364449,5881,0.0263294987931889,5881,0.0191626320016973
5891,1.87272188740231e-11,5891,0.000143374941247385,5891,0.0829324060028866,5891,0.871772638433038,5891,0.0261323984226275,5891,0.0190191821814735
5901,1.80422510611901e-11,5901,0.000141467806554177,5901,0.0826415391051334,5901,0.872297781071495,5901,0.0259979103516888,5901,0.0189213016470866
5911,1.74419707411332e-11,5911,0.000140180260771599,5911,0.0822948243976256,5911,0.872938757553505,5911,0.0258462539476934,5911,0.0187799838229618
5921,1.6832278486574e-11,5921,0.000138434287189612,5921,0.0820090181757152,5921,0.873494686974491,5921,0.0257352988784767,5921,0.0186225616672949
5931,1.6311170812294e-11,5931,0.000135368675943446,5931,0.0817929089727072,5931,0.874066007902671,5931,0.0254780352690933,5931,0.0185276791632742
5941,1.55990925708854e-11,5941,0.00013445485195368,5941,0.0813746086163033,5941,0.874620902622718,5941,0.0254522743018954,5941,0.0184177595915299
5951,1.50645962026308e-11,5951,0.000132003135299439,5951,0.0812168774993313,5951,0.875083850646264,5951,0.0252154455885482,5951,0.0183518231154923
5961,1.43942199077079e-11,5961,0.00013024366846816,5961,0.0809297924675785,5961,0.875586807594801,5961,0.0251263141515817,5961,0.0182268421031763
5971,1.39333068518599e-11,5971,0.000128271382848421,5971,0.0808274262580228,5971,0.875920102468095,5971,0.0249503559595401,5971,0.0181738439175599
5981,1.33250743828092e-11,5981,0.000126465478543222,5981,0.0805467849579544,5981,0.876478678273437,5981,0.024781996111475,5981,0.0180660751652652
5991,1.27617730234331e-11,5991,0.000124147442616245,5991,0.0803828877292797,5991,0.876857842744946,5991,0.024650274326901,5991,0.0179848477434949
6001,1.21408526472498e-11,6001,0.000122866930481096,6001,0.0802773669280148,6001,0.877149594253189,6001,0.0245774211415763,6001,0.0178727507345979
6011,1.17145608750086e-11,6011,0.000121616843209372,6011,0.0799855766435346,6011,0.877565678315144,6011,0.0245486330011463,6011,0.0177784951852507
6021,1.11885481788155e-11,6021,0.000120340858691757,6021,0.0794074009381261,6021,0.878423073592256,6021,0.0244716930497142,6021,0.0175774915500239
6031,1.07871345164673e-11,6031,0.000118924100720393,6031,0.0791862972451084,6031,0.878866095555008,6031,0.0243433660594431,6031,0.0174853170289334
6041,1.04363271463165e-11,6041,0.000116966386683467,6041,0.0788503162643756,6041,0.879469933852687,6041,0.0241802948561124,6041,0.0173824886297057
6051,1.0072231488655e-11,6051,0.000116089628518893,6051,0.0784527602691907,6051,0.880092152346971,6051,0.0240583800478933,6051,0.017280617697354
6061,9.67907499439885e-12,6061,0.000113971448534753,6061,0.0782353450638389,6061,0.880547612968204,6061,0.0239128441615636,6061,0.01719022634818
6071,9.26137547592646e-12,6071,0.000112425409883049,6071,0.0780685547446869,6071,0.880842827634988,6071,0.0238226137815884,6071,0.0171535784195926
6081,8.91235255576611e-12,6081,0.000111442447134452,6081,0.077961398945011,6081,0.881083092018464,6081,0.0237703410844686,6081,0.0170737254960098
6091,8.54990772936775e-12,6091,0.000110125781686134,6091,0.0778050439369537,6091,0.881490096061392,6091,0.0236252351743048,6091,0.0169694990371138
6101,8.17654404254082e-12,6101,0.00010866298015174,6101,0.0774698373584448,6101,0.882037828614412,6101,0.0235428216510279,6101,0.016840849387787
6111,7.90806193764978e-12,6111,0.000106225586725917,6111,0.0774340798069579,6111,0.882356703287695,6111,0.0233390517098695,6111,0.0167639396008439
6121,7.57988356821442e-12,6121,0.000104534821909592,6121,0.0772753807535311,6121,0.882725438714448,6121,0.0232337748740021,6121,0.0166608708285295
6131,7.27698141817754e-12,6131,0.000103375829930608,6131,0.0771136861370923,6131,0.883056300428559,6131,0.0231279769367665,6131,0.0165986606603743
6141,6.99520443323085e-12,6141,0.000101773588039666,6141,0.0766720905414238,6141,0.883800164494223,6141,0.0229766128526038,6141,0.0164493585167145
6151,6.71120034462544e-12,6151,0.000100082763870237,6151,0.0763978603467228,6151,0.884270976230674,6151,0.0228944332619386,6151,0.0163366473900833
6161,6.44547577606102e-12,6161,9.85231931551996e-05,6161,0.0760164579486203,6161,0.884940695487292,6161,0.0227426658432413,6161,0.0162016575212459
6171,6.23607423351986e-12,6171,9.69843954677768e-05,6171,0.0756342071440627,6171,0.885578693890557,6171,0.0226096853860264,6171,0.0160804291776498
6181,6.05099903429786e-12,6181,9.56681285094146e-05,6181,0.0754724414840452,6181,0.885869483262736,6181,0.0225427647817558,6181,0.0160196423369024
6191,5.82821364712967e-12,6191,9.45273646691828e-05,6191,0.0753127379172549,6191,0.886180561034508,6191,0.0224395826435855,6191,0.0159725910341538
6201,5.60565690436788e-12,6201,9.33443364119367e-05,6201,0.0750466210145379,6201,0.886691056155941,6201,0.0223051444752934,6201,0.0158638340122095
6211,5.33013749123197e-12,6211,9.2029912414625e-05,6211,0.0747243151918466,6211,0.887254092117396,6211,0.0221728174083082,6211,0.0157567453647039
6221,5.11130090094847e-12,6221,9.04578908264533e-05,6221,0.0742380639340292,6221,0.888034888278246,6221,0.0220466726992263,6221,0.0155899171925603
6231,4.85935812190273e-12,6231,8.92443093839395e-05,6231,0.0739691244179854,6231,0.888466937085635,6231,0.0219668050252609,6231,0.0155078891568754
6241,4.65892267995356e-12,6241,8.79192515766437e-05,6241,0.0736548199824508,6241,0.889071825352787,6241,0.0218195177955106,6241,0.0153659176130161
6251,4.45819480810901e-12,6251,8.68044073498716e-05,6251,0.0734427163034117,6251,0.889435230580161,6251,0.0217387829717417,6251,0.0152964657328776
6261,4.24863535603041e-12,6261,8.53525397351156e-05,6261,0.0732922493131482,6261,0.889807553860649,6261,0.0215873664416782,6261,0.0152274778405411
6271,4.03543858281218e-12,6271,8.37142646905677e-05,6271,0.0731990824872276,6271,0.89014065386647,6271,0.0214184188741531,6271,0.0151581305034236
6281,3.90633476643006e-12,6281,8.25168712181075e-05,6281,0.0729883672436051,6281,0.890505423818818,6281,0.0213216327183337,6281,0.0151020593441184
6291,3.7507020452341e-12,6291,8.15450630333062e-05,6291,0.0727249401893316,6291,0.890950744632075,6291,0.0212446794295918,6291,0.0149980906822179
6301,3.58204608198123e-12,6301,7.96940186604161e-05,6301,0.0722538569701767,6301,0.891761422716328,6301,0.0210896981620043,6301,0.0148153281292483
6311,3.41895549029776e-12,6311,7.86117060083655e-05,6311,0.0721580411609734,6311,0.892046188361963,6311,0.0209579684296723,6311,0.0147591903379641
6321,3.26623629206799e-12,6321,7.80625893798344e-05,6321,0.0719495146654053,6321,0.892401716734715,6321,0.0209146112163546,6321,0.0146560947908789
6331,3.13056570440026e-12,6331,7.67538322024532e-05,6331,0.071799204292585,6331,0.892739191312899,6331,0.0208194435211185,6331,0.0145654070380648
6341,3.0153514905403e-12,6341,7.60898981575848e-05,6341,0.0715894339438386,6341,0.893066542766788,6341,0.0207928191003133,6341,0.0144751142878868
6351,2.87420295725224e-12,6351,7.54510955010067e-05,6351,0.0711639288291904,6351,0.893623643687657,6351,0.0207715662798384,6351,0.0143654101049392
6361,2.75279287997676e-12,6361,7.4560001704323e-05,6361,0.0709047091775972,6361,0.894040548415619,6361,0.0206788759879051,6361,0.0143013064144216
6371,2.64475492651017e-12,6371,7.30629725179904e-05,6371,0.0708090156492747,6371,0.894304990176232,6371,0.0205661502257672,6371,0.0142467809735632
6381,2.56457137119124e-12,6381,7.22019191418612e-05,6381,0.0705528830277132,6381,0.894744967075344,6381,0.0204580507252119,6381,0.0141718972500245
6391,2.48701874684098e-12,6391,7.10636741240133e-05,6391,0.0702454836327477,6391,0.895257129533218,6391,0.0203856880053552,6391,0.0140406351520679
6401,2.38574632989226e-12,6401,6.99893943961493e-05,6401,0.0700430728895593,6401,0.89562146560048,6401,0.020276813938779,6401,0.0139886581744
6411,2.29029626294154e-12,6411,6.93811303627703e-05,6411,0.0698930784675029,6411,0.895913155312336,6411,0.0202001099760171,6411,0.0139242751114907
6421,2.2149583067658e-12,6421,6.83812934695601e-05,6421,0.0697990957271128,6421,0.896182586779084,6421,0.0200900935276447,6421,0.0138598426704738
6431,2.11955748163209e-12,6431,6.72932166287403e-05,6431,0.0696563862466347,6431,0.896561500419985,6431,0.0199174281344506,6431,0.0137973919801814
6441,2.03177144164987e-12,6441,6.63915418509771e-05,6441,0.0694052257024044,6441,0.89701296243425,6441,0.0198129675968354,6441,0.0137024527226276
6451,1.9630276014728e-12,6451,6.60744570848061e-05,6451,0.0693586164797371,6451,0.897148736850592,6451,0.0197670936196335,6451,0.0136594785909889
6461,1.90190227448236e-12,6461,6.54556840274657e-05,6461,0.0691061258394083,6461,0.897569273786571,6461,0.0197275841716857,6461,0.0135315605164057
6471,1.83066391236825e-12,6471,6.47387994510829e-05,6471,0.0688008280938706,6471,0.89802820752179,6471,0.0196566047143926,6471,0.0134496208686654
6481,1.75189041440435e-12,6481,6.38689434487492e-05,6481,0.068493765154627,6481,0.898446529718638,6481,0.0196172587465975,6481,0.0133785774349367
6491,1.68584748377194e-12,6491,6.30496920700136e-05,6491,0.0683988821159427,6491,0.898680172122582,6491,0.01954176753258,6491,0.0133161285351396
6501,1.62159682475055e-12,6501,6.22654234161662e-05,6501,0.0680503406047429,6501,0.899267342508257,6501,0.0194261913236408,6501,0.0131938601383213
6511,1.55566823228773e-12,6511,6.15811533167081e-05,6511,0.0678029358921666,6511,0.899693162836556,6511,0.0193396396348912,6511,0.0131026804815137
6521,1.4973664942521e-12,6521,6.07051976451393e-05,6521,0.0675019506743937,6521,0.900133917315096,6521,0.0192696435736626,6521,0.013033783237705
6531,1.43214213318796e-12,6531,6.0103264991015e-05,6531,0.0671082498297548,6531,0.900796227887063,6531,0.0191414921958512,6531,0.0128939268209079
6541,1.36939374148668e-12,6541,5.9149638619291e-05,6541,0.0669190288535524,6541,0.901218706112635,6541,0.019040443788777,6541,0.0127626716050468
6551,1.30978740803185e-12,6551,5.79894486612022e-05,6551,0.0665309432168162,6551,0.901911846804869,6551,0.0188522727928256,6551,0.0126469477355185
6561,1.25626139986713e-12,6561,5.73868569812502e-05,6561,0.0664384397301284,6561,0.902141780351671,6561,0.0187641777375009,6561,0.0125982153224621
6571,1.20135937403639e-12,6571,5.63436188997889e-05,6571,0.066149853970999,6571,0.902670280393589,6571,0.0186212607499605,6571,0.0125022612653507
6581,1.15540087060036e-12,6581,5.56344577527577e-05,6581,0.0658029456280553,6581,0.903125181838437,6581,0.0185999993327921,6581,0.012416238741808
6591,1.09572212879899e-12,6591,5.48871474546713e-05,6591,0.0655634654584723,6591,0.903549437134396,6591,0.0185018235019225,6591,0.0123303867566589
6601,1.03821805671737e-12,6601,5.41471178938933e-05,6601,0.0653753204385799,6601,0.903927857997553,6601,0.0183880866617163,6601,0.0122545877832184
6611,9.90232766694336e-13,6611,5.33292892671119e-05,6611,0.0651341884931621,6611,0.904307950470813,6611,0.018305189852936,6611,0.0121993418928311
6621,9.51476584115917e-13,6621,5.28266878718128e-05,6621,0.0648931649232277,6621,0.90467731452738,6621,0.0182524709990894,6621,0.0121242228614795
6631,9.18632637862753e-13,6631,5.20207582527734e-05,6631,0.0647503228409417,6631,0.904917784835566,6631,0.0181823364016411,6631,0.0120975351626797
6641,8.84799844568796e-13,6641,5.1569350111924e-05,6641,0.0646125321814613,6641,0.905224684667145,6641,0.0180988954294251,6641,0.0120123183709719
6651,8.49348101243592e-13,6651,5.08243360137761e-05,6651,0.0644702007620599,6651,0.905463796809135,6651,0.0180293210012562,6651,0.0119858570906859
6661,8.20165268677392e-13,6661,5.03464971505237e-05,6661,0.0641802569340734,6661,0.905854407414902,6661,0.0180222579705999,6661,0.0118927311824535
6671,7.79000947099414e-13,6671,4.99519368341008e-05,6671,0.063992548457913,6671,0.906183766496882,6671,0.017954762967473,6671,0.0118189701401188
6681,7.41102820424738e-13,6681,4.93150446152634e-05,6681,0.0638037594321712,6681,0.906490093659363,6681,0.0179017933281987,6681,0.011755038534911
6691,7.14282389876981e-13,6691,4.83988983080943e-05,6691,0.0637627270836853,6691,0.906653113170762,6691,0.0178461571160759,6691,0.0116896037304542
6701,6.82920017757179e-13,6701,4.77440911894893e-05,6701,0.0636290975490908,6701,0.906989958191554,6701,0.0177064390922404,6701,0.0116267610752427
6711,6.57413594989654e-13,6711,4.67622669839709e-05,6711,0.0633550587188472,6711,0.90755487759551,6711,0.0174856572011766,6711,0.0115576442168252
6721,6.3267982766552e-13,6721,4.6204070365855e-05,6721,0.0632201820294993,6721,0.907861879178823,6721,0.0173481848650639,6721,0.0115235498556153
6731,5.99333868470798e-13,6731,4.54953120258919e-05,6731,0.0631795895911951,6731,0.908026073973229,6731,0.017251633271851,6731,0.0114972078510999
6741,5.72028616251146e-13,6741,4.4987021441849e-05,6741,0.063041955579615,6741,0.908288126260318,6741,0.0171998877773348,6741,0.011425043360718
6751,5.55044943609466e-13,6751,4.44124491666296e-05,6751,0.0629063381855049,6751,0.908575050252725,6751,0.0171205574328787,6751,0.0113536416791693
6761,5.33261277007266e-13,6761,4.38443336645911e-05,6761,0.0628214392103869,6761,0.90884378949998,6761,0.0169712586985366,6761,0.011319668256898
6771,5.05401831016586e-13,6771,4.31217973786781e-05,6771,0.0623994880850255,6771,0.909451853831713,6771,0.0168711497062214,6771,0.0112343865791563
6781,4.81203997170696e-13,6781,4.25364191442696e-05,6781,0.062265836157122,6781,0.909747668951284,6781,0.0167520744524499,6781,0.0111918840195189
6791,4.61257482284422e-13,6791,4.21380409161289e-05,6791,0.0619880708349133,6791,0.910173380986083,6791,0.016691077397958,6791,0.0111053327396683
6801,4.43013746139336e-13,6801,4.15857914647114e-05,6801,0.0614785525524489,6801,0.910902570419925,6801,0.0166084768654373,6801,0.0109688143702809
6811,4.25571022593226e-13,6811,4.10822434392831e-05,6811,0.0614380665142553,6811,0.911052310399577,6811,0.0165429817311359,6811,0.0109255591111665
6821,4.03607757715534e-13,6821,4.05322457349813e-05,6821,0.0611668815213086,6821,0.911521665792613,6821,0.0164293411824333,6821,0.0108415792575067
6831,3.88849009064908e-13,6831,3.98292095803874e-05,6831,0.0608526598897296,6831,0.912079270500902,6831,0.0162778099397045,6831,0.0107504304596947
6841,3.7146243904346e-13,6841,3.90638433690788e-05,6841,0.060673976097612,6841,0.912400252706973,6841,0.0161766631342184,6841,0.0107100442174561
6851,3.560709920694e-13,6851,3.82552591889073e-05,6851,0.0604043538317507,6851,0.912842950420091,6851,0.0160782866699643,6851,0.0106361538186492
6861,3.43523689069668e-13,6861,3.779881428399e-05,6861,0.0602264902555158,6861,0.913156678570419,6861,0.0160177532624256,6861,0.0105612790970118
6871,3.29751698735231e-13,6871,3.75906801863034e-05,6871,0.060092390972372,6871,0.913376156125594,6871,0.015982088404305,6871,0.0105117738172129
6881,3.16307591624482e-13,6881,3.71120181489993e-05,6881,0.0599161137591323,6881,0.913700250840679,6881,0.0158828253197418,6881,0.0104636980619813
6891,3.00957039530584e-13,6891,3.62832612310944e-05,6891,0.05969767667255,6891,0.914123637108686,6891,0.0157340015849198,6891,0.0104084013723117
6901,2.87729569515117e-13,6901,3.5761282057495e-05,6901,0.0595208218804894,6901,0.914421335277637,6901,0.0156615852479347,6901,0.0103604963115942
6911,2.76308380795711e-13,6911,3.54037623255807e-05,6911,0.059120102388451,6911,0.915018620751865,6911,0.0155689547796402,6911,0.0102569183174422
6921,2.65905221574972e-13,6921,3.4836474314021e-05,6921,0.0589440051769198,6921,0.915301804321365,6921,0.0155098087151185,6921,0.010209545312017
6931,2.57615351653833e-13,6931,3.42541910910744e-05,6931,0.0586788196691339,6931,0.915695179441378,6931,0.0154782055531334,6931,0.0101135411450064
6941,2.47514798060175e-13,6941,3.37339780002291e-05,6941,0.0585055971613855,6941,0.916003001244828,6941,0.0154071281977243,6941,0.0100505394178142
6951,2.38429793987678e-13,6951,3.33082122713822e-05,6951,0.0582446428849368,6951,0.916432219056649,6951,0.0153005775823657,6951,0.00998925226353829
6961,2.29071209386488e-13,6961,3.29904381506357e-05,6961,0.0580701021191661,6961,0.916699245333347,6961,0.0152547265925462,6961,0.00994293551656056
6971,2.20733184948081e-13,6971,3.24505613899864e-05,6971,0.0575445295978587,6971,0.917419766372838,6971,0.0151665151872233,6971,0.00983673828046922
6981,2.12100616971814e-13,6981,3.19873607838452e-05,6981,0.0572861984715868,6981,0.917822995474261,6981,0.015098429081084,6981,0.00976038961207215
6991,2.05287659038106e-13,6991,3.15515986119675e-05,6991,0.0571607197213818,6991,0.918076901416926,6991,0.0150158363660781,6991,0.00971499089679644
7001,1.96770356481064e-13,7001,3.11008695654291e-05,7001,0.056903452442515,7001,0.918469779838105,7001,0.0149482535333104,7001,0.00964741331630734
7011,1.89039063379299e-13,7011,3.0752202807768e-05,7011,0.0567772821081303,7011,0.91869910904957,7011,0.0148905752962969,7011,0.00960228134300573
7021,1.82205899480581e-13,7021,3.03566636864812e-05,7021,0.056649965996446,7021,0.918905372327879,7021,0.0148571850022025,7021,0.00955712000960375
7031,1.74746265049815e-13,7031,3.0063617844314e-05,7031,0.0565668064088009,7031,0.919068239570032,7031,0.0148231689229822,7031,0.00951172148016601
7041,1.67773212685077e-13,7041,2.96343450743456e-05,7041,0.0563125918466516,7041,0.919467741104595,7041,0.0147444111789425,7041,0.00944562152456866
7051,1.61320885248267e-13,7051,2.93758257849287e-05,7051,0.0561439067662136,7051,0.919736732068231,7051,0.0146881488899394,7051,0.00940183644966944
7061,1.55116735619504e-13,7061,2.89761069682209e-05,7061,0.0560218320879195,7061,0.92000598056293,7061,0.0146080357305449,7061,0.00933517551148215
7071,1.49162573396848e-13,7071,2.85135110485855e-05,7071,0.0558582924687136,7071,0.920345557293665,7071,0.0145055689787404,7071,0.00926206774768323
7081,1.44881489104811e-13,7081,2.82012462268301e-05,7081,0.0555658063180208,7081,0.920816829484141,7081,0.0144058793424286,7081,0.00918328360903833
7091,1.38280625573268e-13,7091,2.79091026075776e-05,7091,0.0553990753727466,7091,0.921081512038403,7091,0.0143508355601242,7091,0.00914066792598026
7101,1.33516589446671e-13,7101,2.75305100303385e-05,7101,0.0551900345412351,7101,0.921390259510387,7101,0.0143084575063144,7101,0.00908371793189937
7111,1.27755057554821e-13,7111,2.71794950499022e-05,7111,0.0549819422086893,7111,0.921701787841607,7111,0.0142545079061308,7111,0.00903458254839539
7121,1.22353735935501e-13,7121,2.67691665681614e-05,7121,0.054734453753177,7121,0.922095756656217,7121,0.0141786688676664,7121,0.00896435155624929
7131,1.16373006051406e-13,7131,2.63779794305112e-05,7131,0.0546946226160653,7131,0.922183496513884,7131,0.0141450452506945,7131,0.00895045763980902
7141,1.10985536524491e-13,7141,2.61061167603604e-05,7141,0.0545334161921747,7141,0.922497805551189,7141,0.0140917501715807,7141,0.00885092196818393
7151,1.06466876662615e-13,7151,2.59882491495298e-05,7151,0.0542425339795597,7151,0.922879437621515,7151,0.0140628104137435,7151,0.0087892297359258
7161,1.01545391651508e-13,7161,2.5511414601881e-05,7161,0.0539976246331192,7161,0.923261100439768,7161,0.0139877972066014,7161,0.00872796630580821
7171,9.7946281689876e-14,7171,2.5139507524624e-05,7171,0.0539602616887829,7171,0.923382011905218,7171,0.0139321710371946,7171,0.00870041586118205
7181,9.37234025721953e-14,7181,2.47995404821213e-05,7181,0.0537589379028769,7181,0.923730842749847,7181,0.0138459573322113,7181,0.00863946247448919
7191,9.00626546177367e-14,7191,2.43063563073984e-05,7191,0.0534763249033714,7191,0.924184500634952,7191,0.0137278947455451,7191,0.00858697335973454
7201,8.69416448187088e-14,7201,2.39716240878296e-05,7201,0.0534390634513942,7201,0.924301049570551,7201,0.0136619856163475,7201,0.00857392973753237
7211,8.31889343641485e-14,7211,2.36267758866328e-05,7211,0.053280779129532,7211,0.924602570344197,7211,0.0135655732394639,7211,0.00852745051083725
7221,8.04488756226097e-14,7221,2.3285251252797e-05,7221,0.053162970523243,7221,0.924839159121646,7221,0.0134799853752799,7221,0.00849459972849818
7231,7.74844067017301e-14,7231,2.30068496305841e-05,7231,0.0529614990419182,7231,0.925133998907611,7231,0.0134399586007838,7231,0.00844153659997907
7241,7.45120188905309e-14,7241,2.27147805473089e-05,7241,0.0527213429485605,7241,0.925498500283634,7241,0.0133680064322403,7241,0.00838943555494326
7251,7.18182939849668e-14,7251,2.25335238391137e-05,7251,0.052602864530301,7251,0.925701762997417,7251,0.0133160254150004,7251,0.00835681353337074
7261,6.89454409519574e-14,7261,2.23194679158067e-05,7261,0.0524042465880333,7261,0.926009793296114,7261,0.0132657467544992,7261,0.00829789389336888
7271,6.623559310496e-14,7271,2.20145131592903e-05,7271,0.0522873288119352,7271,0.92622819074265,7271,0.0132035050311248,7271,0.00825896090106481
7281,6.30671870628409e-14,7281,2.18062092905132e-05,7281,0.0520490046083149,7281,0.92657131299845,7281,0.0131433238190982,7281,0.00821455236478353
7291,6.01126335031979e-14,7291,2.13393822195593e-05,7291,0.0516950240670574,7291,0.927112607906862,7291,0.0130324648005633,7291,0.00813856384323783
7301,5.73315534595496e-14,7301,2.1120121637903e-05,7301,0.0514595136585972,7301,0.927458113983519,7301,0.0129730919467187,7301,0.00808816028946975
7311,5.5124881217427e-14,7311,2.07806832773007e-05,7311,0.0513459569363251,7311,0.92769949688451,7311,0.0128700936837988,7311,0.00806367181203395
7321,5.32234953054878e-14,7321,2.04979315758605e-05,7321,0.0511921904903716,7321,0.927971639575495,7321,0.0127893728217127,7321,0.00802629918079119
7331,5.09365923794918e-14,7331,2.02571465435206e-05,7331,0.0508413210174663,7331,0.928464152105037,7331,0.0127226424321015,7331,0.00795162729880039
7341,4.91426374123214e-14,7341,1.99336290652803e-05,7341,0.0506092212287415,7341,0.928801377455531,7341,0.0126541409987946,7341,0.0079153266878183
7351,4.70703743926293e-14,7351,1.96349544362392e-05,7351,0.0502629510946337,7351,0.929305491873476,7351,0.0125572204375527,7351,0.00785470163985419
7361,4.52256370048263e-14,7361,1.93211899093988e-05,7361,0.0500742163197024,7361,0.929634179807862,7361,0.0124792146348475,7361,0.00779306804763321
7371,4.34504990290048e-14,7371,1.91053834767652e-05,7371,0.0499241701855905,7371,0.929905247433829,7371,0.0124009234497461,7371,0.00775055354731427
7381,4.17506470315372e-14,7381,1.89100856110426e-05,7381,0.0496176273281625,7381,0.930301410580512,7381,0.0123654260936758,7381,0.00769662591199722
7391,3.9881679006915e-14,7391,1.85609658370659e-05,7391,0.0495099715893589,7391,0.930578051102855,7391,0.0122576136094998,7391,0.00763580273240905
7401,3.77537209687502e-14,7401,1.82636879369503e-05,7401,0.0493222397151459,7401,0.930872754852796,7401,0.0122111351991428,7401,0.00757560654494015
7411,3.60294597370397e-14,7411,1.80278178907093e-05,7411,0.0492495423916253,7411,0.931032175734343,7411,0.0121730803552548,7411,0.00752717370085002
7421,3.44876402349275e-14,7421,1.77753510347876e-05,7421,0.0487601042267096,7421,0.931696278908363,7421,0.0120918523676156,7421,0.00743398914624239
7431,3.27801719544389e-14,7431,1.7475219130248e-05,7431,0.0486123074733301,7431,0.931935581348479,7431,0.012035371109006,7431,0.00739926485002168
7441,3.15980246723352e-14,7441,1.72519530743232e-05,7441,0.0484277351282375,7441,0.932226013567321,7441,0.0119699530698436,7441,0.00735904628149168
7451,3.03568449486278e-14,7451,1.69886699300392e-05,7451,0.0482811354154801,7451,0.932469113808565,7451,0.0119140879908227,7451,0.00731867411517169
7461,2.90240308434828e-14,7461,1.66900380239684e-05,7461,0.0480612551593596,7461,0.932818115936248,7461,0.0118305788894054,7461,0.0072733599769335
7471,2.7937529159738e-14,7471,1.64398194666603e-05,7471,0.0476927264066584,7471,0.933316228090514,7471,0.0117688893196364,7471,0.00720571636369727
7481,2.68858802221616e-14,7481,1.62700033814797e-05,7481,0.0474728288935274,7481,0.933612508013745,7481,0.0117435900324747,7481,0.00715480305684414
7491,2.59573388599113e-14,7491,1.6087571192331e-05,7491,0.0473285015375707,7491,0.933843769657895,7491,0.0117078870558809,7491,0.00710375417743504
7501,2.48556317084784e-14,7501,1.58811480719915e-05,7501,0.0472238524092688,7501,0.934082692539909,7501,0.0116244469591363,7501,0.00705312694358954
7511,2.37803860235504e-14,7511,1.56253704818089e-05,7511,0.0471180173729714,7511,0.934293573195594,7511,0.011541254367098,7511,0.00703152969383141
7521,2.28263677409376e-14,7521,1.53734961942314e-05,7521,0.0470117584423643,7521,0.934491360531666,7521,0.0114773752052686,7521,0.00700413232448416
7531,2.1879284998449e-14,7531,1.50543999843732e-05,7531,0.0468001138889522,7531,0.934890156218849,7531,0.0113507131921337,7531,0.0069439623000587
7541,2.08484350199614e-14,7541,1.49109517286351e-05,7541,0.0466220307233108,7541,0.935173658279127,7541,0.0112889218262072,7541,0.0069004782196058
7551,1.99323340575919e-14,7551,1.47572093255782e-05,7551,0.0464079540404529,7551,0.935488350654954,7551,0.0112370859258806,7551,0.00685185216936751
7561,1.92153302167387e-14,7561,1.46060675678013e-05,7561,0.0461600608297951,7561,0.935868212991696,7561,0.0111586766001687,7561,0.00679844351075311
7571,1.82948075998864e-14,7571,1.43600196783208e-05,7571,0.0459841103305004,7571,0.93614584611395,7571,0.0110887263475452,7571,0.00676695718830799
7581,1.75037386079179e-14,7581,1.41989824855796e-05,7581,0.0458065201615497,7581,0.936376333481305,7581,0.0110732121117985,7581,0.00672973526284318
7591,1.6764691129845e-14,7591,1.39854451468276e-05,7591,0.0454905486880381,7591,0.936831805812328,7591,0.0109968295545745,7591,0.00666683049989551
7601,1.60795011920302e-14,7601,1.37718626460156e-05,7601,0.0453896934722355,7601,0.937065918499659,7601,0.0109004323841793,7601,0.00663018378126424
7611,1.53597158549923e-14,7611,1.35957292650509e-05,7611,0.0452167516250975,7611,0.937345403770451,7611,0.010841038183085,7611,0.00658321069208635
7621,1.48426336227427e-14,7621,1.3411189634114e-05,7621,0.0450457601235134,7621,0.937651853796902,7621,0.0107468342837061,7621,0.00654214060622938
7631,1.42267347399781e-14,7631,1.32631238534486e-05,7631,0.0447689928006876,7631,0.938047572270946,7631,0.0106895995605993,7631,0.00648057224389982
7641,1.35554966325787e-14,7641,1.30818812074107e-05,7641,0.0446322668458358,7641,0.938266923410116,7641,0.0106481847388778,7641,0.00643954312394948
7651,1.31207625589632e-14,7651,1.28407683325907e-05,7651,0.0444635773901267,7651,0.938575611670091,7651,0.0105643706981607,7651,0.00638359947327578
7661,1.24902187841177e-14,7661,1.26849452734866e-05,7661,0.044396551126943,7661,0.938704842475881,7661,0.0105224294622018,7661,0.00636349198968778
7671,1.19497949168947e-14,7671,1.25526581092007e-05,7671,0.0442602293401228,7671,0.9389087919477,7671,0.0104901198266655,7671,0.00632830622739021
7681,1.15020023683815e-14,7681,1.24456618007313e-05,7681,0.0438829641338052,7681,0.939372809275022,7681,0.0104780403751972,7681,0.00625374055416306
7691,1.1040750797524e-14,7691,1.23973758484499e-05,7691,0.0437127095707246,7691,0.939587346864302,7691,0.0104631940866691,7691,0.00622435210244515
7701,1.05449496601441e-14,7701,1.22369979414631e-05,7701,0.0436832611114618,7701,0.93972756268867,7701,0.0103618982192387,7701,0.00621504098267749
7711,1.01638449237038e-14,7711,1.20399703147154e-05,7711,0.0435497100666209,7711,0.939944264519671,7711,0.010313226996271,7711,0.00618075844711259
7721,9.71011150185455e-15,7721,1.19070939294035e-05,7721,0.0432823182310292,7721,0.940344938256537,7721,0.010258345051271,7721,0.00610249136722391
7731,9.37588541118693e-15,7731,1.17749964530453e-05,7731,0.0430494772316838,7731,0.94069085513912,7731,0.0102031593909138,7731,0.00604473324181954
7741,9.00784873649982e-15,7741,1.16242898854856e-05,7741,0.0428850393771378,7741,0.940962368543636,7741,0.0101391176192474,7741,0.00600185017008442
7751,8.5616895465932e-15,7751,1.13808347457323e-05,7751,0.0427893360494543,7751,0.941183773166994,7751,0.0100418232310607,7751,0.00597368671773658
7761,8.25947418895087e-15,7761,1.12258442474703e-05,7761,0.0426255707828102,7761,0.94144833723064,7761,0.00997871894543783,7761,0.00593614719685641
7771,7.94319583244677e-15,7771,1.10932483241954e-05,7771,0.0422958085915347,7771,0.941886172423435,7771,0.00995054338497068,7771,0.00585638235172742
7781,7.58835622822455e-15,7781,1.09164258580412e-05,7781,0.0420347850932525,7781,0.942257848808522,7781,0.0098809981179461,7781,0.00581545155441397
7791,7.22509634612101e-15,7791,1.07683226299682e-05,7791,0.0418072137462942,7791,0.942571968413611,7791,0.00983559619830754,7791,0.0057744533191497
7801,6.91838872753346e-15,7801,1.05516123522037e-05,7801,0.0416801316223651,7801,0.942805914751419,7801,0.0097654249201041,7801,0.00573797709375309
7811,6.65170739223579e-15,7811,1.03899614251683e-05,7811,0.0415514702341975,7811,0.942995311539699,7811,0.00972727017192209,7811,0.00571555809274929
7821,6.41700098844494e-15,7821,1.02739469000654e-05,7821,0.0413589609935066,7821,0.943273515097373,7821,0.00968220342977704,7821,0.00567504653243651
7831,6.08934238028579e-15,7831,1.01255751723125e-05,7831,0.0412001930110462,7831,0.943527740228696,7831,0.0096133313607378,7831,0.00564860982434174
7841,5.84486721008205e-15,7841,9.95384535259393e-06,7841,0.0411059873776484,7841,0.943697812453917,7841,0.00955982241010942,7841,0.00562642391296685
7851,5.59623533703284e-15,7851,9.8089839410857e-06,7851,0.041011006213864,7851,0.943845109532159,7851,0.00952988554145584,7851,0.00560418972857504
7861,5.4253437776059e-15,7861,9.69119574524456e-06,7861,0.0408534343095686,7861,0.944096261635545,7861,0.00948545897997033,7861,0.00555515387916536
7871,5.24711760986531e-15,7871,9.55983576455179e-06,7871,0.0406327710014937,7871,0.944422902503431,7871,0.00941870639508071,7871,0.00551606026422518
7881,4.98325690187157e-15,7881,9.40620774955476e-06,7881,0.0404764841294748,7881,0.944670282365305,7881,0.00936704570790196,7881,0.00547678158956387
7891,4.81141408818002e-15,7891,9.33960176426751e-06,7891,0.040256084825638,7891,0.944955525850529,7891,0.0093544615495383,7891,0.0054245881725255
7901,4.6408631751626e-15,7901,9.24136832201269e-06,7901,0.0401949728916994,7901,0.945075566626108,7901,0.00931722446916623,7901,0.00540299464469966
7911,4.49555329106485e-15,7911,9.10060518063563e-06,7911,0.0400085653892592,7911,0.945350060899299,7911,0.00925876021024945,7911,0.00537351289600722
7921,4.31188044145361e-15,7921,8.95438422748432e-06,7921,0.0398548002854044,7921,0.945600551398851,7921,0.00920042848054027,7921,0.00533526545097284
7931,4.13241974441117e-15,7931,8.81800409878351e-06,7931,0.0397026900493953,7931,0.945876454653961,7931,0.00912767036859018,7931,0.00528436692395021
7941,3.97947561916684e-15,7941,8.7614496949307e-06,7941,0.039610744996905,7941,0.946019162249069,7941,0.00910653215024502,7941,0.00525479915408193
7951,3.82632775961746e-15,7951,8.66336526327672e-06,7951,0.0394585378169965,7951,0.946270524997783,7951,0.00904916612849625,7951,0.00521310769145701
7961,3.65198239388047e-15,7961,8.54539904563106e-06,7961,0.039275253302398,7961,0.946538322105206,7961,0.00901454992678288,7961,0.00516332926656358
7971,3.50846308910182e-15,7971,8.42868759463732e-06,7971,0.0391555969274395,7971,0.946766707575879,7971,0.00894281034510603,7971,0.00512645646397711
7981,3.3733365054321e-15,7981,8.35467357220493e-06,7981,0.0390039203105035,7981,0.9469886875927,7981,0.00890083912111102,7981,0.00509819830210959
7991,3.24882821839409e-15,7991,8.28830764506046e-06,7991,0.0388217008527934,7991,0.94723115049656,7991,0.0088811599315793,7991,0.00505770041141862
8001,3.09571276407975e-15,8001,8.12852200626968e-06,8001,0.0386734048250595,8001,0.947504375627692,8001,0.00879640422833514,8001,0.00501768679690379
8011,2.9715955965675e-15,8011,8.01747265104036e-06,8011,0.0385237073748385,8011,0.94772926681854,8011,0.00874074405553371,8011,0.004998264278434
8021,2.84988360867425e-15,8021,7.94646766050538e-06,8021,0.0384347934605267,8021,0.947879672380567,8021,0.00869906224979695,8021,0.00497852544144634
8031,2.76260681674167e-15,8031,7.86326814548481e-06,8031,0.0383151773991254,8031,0.94804602231411,8031,0.00867198918733146,8031,0.00495894783128484
8041,2.65616435143558e-15,8041,7.76208372756477e-06,8041,0.0381975794301444,8041,0.948253258988507,8041,0.00860986471848883,8041,0.00493153477912923
8051,2.54768152755179e-15,8051,7.65636890765825e-06,8051,0.0380200474806754,8051,0.94851900831695,8051,0.008548712245844,8051,0.00490457558762037
8061,2.42354533759781e-15,8061,7.50236441621251e-06,8061,0.0378736854031457,8061,0.948764340000089,8061,0.00848082710018536,8061,0.00487364513216171
8071,2.33017592540305e-15,8071,7.42416357068495e-06,8071,0.0377265235001769,8071,0.948975443573803,8071,0.00844787401834166,8071,0.0048427347441056
8081,2.25146649530235e-15,8081,7.29846278024581e-06,8081,0.037610388483518,8081,0.949174207935002,8081,0.00840801543799206,8081,0.00480008968070588
8091,2.16097516131437e-15,8091,7.22175014427552e-06,8091,0.0375226657290226,8091,0.949301648086058,8091,0.00839531210099478,8091,0.00477315233377846
8101,2.06411462023106e-15,8101,7.12308667781514e-06,8101,0.0373466575272184,8101,0.949526679508846,8101,0.00837659159717356,8101,0.00474294828008246
8111,1.9796911570329e-15,8111,7.0198642742393e-06,8111,0.0372014159760698,8111,0.949734698547103,8111,0.00834401494272932,8111,0.00471285066982137
8121,1.90808728546126e-15,8121,6.92371146227302e-06,8121,0.0370865949579374,8121,0.949925874800798,8121,0.00829774573276764,8121,0.00468286079703271
8131,1.83917104372527e-15,8131,6.84612360854306e-06,8131,0.0369132751260452,8131,0.950167602412499,8131,0.00825896719574856,8131,0.00465330914209679
8141,1.76114473095127e-15,8141,6.71405036422e-06,8141,0.0367717725943884,8141,0.950428840396969,8141,0.00818003881403548,8141,0.00461263414424121
8151,1.70446292524995e-15,8151,6.65493836306563e-06,8151,0.0366284794950005,8151,0.950629601166651,8151,0.00814816264837695,8151,0.00458710175160633
8161,1.63217214362066e-15,8161,6.55355235500591e-06,8161,0.0364285085963479,8161,0.95090295445071,8161,0.00810367826273965,8161,0.00455830513784605
8171,1.55768781802649e-15,8171,6.49049549907139e-06,8171,0.0362864793966275,8171,0.951101882589244,8171,0.00807208325699286,8171,0.00453306426163487
8181,1.50140271041143e-15,8181,6.42294196270425e-06,8181,0.0361163074468102,8181,0.951328332533012,8181,0.00804084370417583,8181,0.0045080933740375
8191,1.42373078887932e-15,8191,6.31529753689209e-06,8191,0.0358635209630142,8191,0.951694015219117,8191,0.00797799433607398,8191,0.00445815418425644
8201,1.37218789663843e-15,8201,6.22345415393628e-06,8201,0.0357810275915373,8201,0.951852518543339,8201,0.00792695158367943,8201,0.00443327882728946
8211,1.30966590582847e-15,8211,6.14883173611225e-06,8211,0.0355855568456541,8211,0.952122839981325,8211,0.00788364687045738,8211,0.00440180747082577
8221,1.26125776218827e-15,8221,6.06460989754679e-06,8221,0.035475724448352,8221,0.952314532433631,8221,0.00783348016501476,8221,0.00437019834310337
8231,1.19663688055807e-15,8231,5.96610015098045e-06,8231,0.0354495779926847,8231,0.952396276359336,8231,0.00779555684417414,8231,0.00435262270365262
8241,1.15247515811578e-15,8241,5.89928124184592e-06,8241,0.0352841349477827,8241,0.952644744730659,8241,0.00774003824140256,8241,0.00432518279891314
8251,1.09626200029265e-15,8251,5.81371242696363e-06,8251,0.035175367583411,8251,0.952840191450365,8251,0.00768448689950058,8251,0.00429414035429501
8261,1.05049096767779e-15,8261,5.74798681091374e-06,8261,0.0350940221660385,8261,0.95298707481071,8261,0.00762894517223982,8261,0.00428420986419997
8271,1.01080623371282e-15,8271,5.63655048234899e-06,8271,0.0349848802749224,8271,0.953156421187851,8271,0.00759270941187787,8271,0.00426035257486553
8281,9.71848335260325e-16,8281,5.56853351068516e-06,8281,0.0348483831031461,8281,0.953353181911843,8281,0.00756308566148352,8281,0.00422978079001565
8291,9.40489956803955e-16,8291,5.48281500901818e-06,8291,0.034795457784707,8291,0.95347366729555,8291,0.00750203521377104,8291,0.00422335689096195
8301,8.99806890439693e-16,8301,5.39008480626539e-06,8301,0.034688995714451,8301,0.953691247685489,8301,0.00741777176391053,8301,0.00419659475134274
8311,8.6438198189055e-16,8311,5.32483705655108e-06,8311,0.0346092522101954,8311,0.95385141264389,8311,0.00736425932150118,8311,0.00416975098735633
8321,8.27660113000012e-16,8321,5.22609205141637e-06,8321,0.0345028583879107,8321,0.954055212659642,8321,0.00729343454792663,8321,0.00414326831246831
8331,7.96343355707975e-16,8331,5.14558599869841e-06,8331,0.034450063626503,8331,0.954164868535541,8331,0.00724639761185439,8331,0.00413352464010157
8341,7.63765808685142e-16,8341,5.07933090014072e-06,8341,0.0343157881609477,8341,0.95436559370999,8341,0.0072062802756012,8341,0.00410725852256003
8351,7.31875133955796e-16,8351,4.99715313660638e-06,8351,0.0342363373367913,8351,0.954510112616333,8351,0.0071541754329537,8351,0.00409437746078455
8361,7.04230356381374e-16,8361,4.95709432587797e-06,8361,0.0341019507865667,8361,0.95468447970681,8361,0.00714371225711168,8361,0.0040649001551849
8371,6.7098241595431e-16,8371,4.88517669291037e-06,8371,0.0339687497005242,8371,0.954877374266576,8371,0.00710995433541977,8371,0.00403903652078646
8381,6.40869262957386e-16,8381,4.84998235580283e-06,8381,0.0338352481317465,8381,0.955047140653968,8381,0.00709952113522075,8381,0.00401324009670805
8391,6.12132062731249e-16,8391,4.78756914845155e-06,8391,0.0337036201195098,8391,0.955255168215752,8391,0.00704865606947116,8391,0.00398776802611793
8401,5.92887985418871e-16,8401,4.71402834256409e-06,8401,0.0335981903852724,8401,0.955407515400336,8401,0.00702082544290484,8401,0.00396875474314334
8411,5.73347329354738e-16,8411,4.65344240902391e-06,8411,0.0334405063460809,8411,0.955631581163533,8411,0.00697638071172874,8411,0.00394687833624786
8421,5.51639974300174e-16,8421,4.58542094688768e-06,8421,0.0333885376459176,8421,0.955718533119529,8421,0.00695408132593743,8421,0.00393426248766847
8431,5.3035358052049e-16,8431,4.53360125270549e-06,8431,0.033284061149353,8431,0.955870024144824,8431,0.00693232122187225,8431,0.00390905988269767
8441,5.05311304235756e-16,8441,4.42388429626745e-06,8441,0.033208458914463,8441,0.956056799223713,8441,0.00684295752043618,8441,0.0038873604570908
8451,4.83449566403259e-16,8451,4.34545536723567e-06,8451,0.0330793846833457,8451,0.956268382905583,8451,0.00678836432691323,8451,0.00385952262879005
8461,4.65193697520478e-16,8461,4.30712261075115e-06,8461,0.0329499110344424,8461,0.956453856668027,8461,0.0067506719757274,8461,0.00384125319919191
8471,4.41048456513518e-16,8471,4.25864284856659e-06,8471,0.0327942780041804,8471,0.956649244109279,8471,0.00673539816654364,8471,0.00381682107714843
8481,4.20885006108483e-16,8481,4.21036769017373e-06,8481,0.0327443703390714,8481,0.956767166277694,8481,0.00669201586014114,8481,0.00379223715540275
8491,4.0636591271011e-16,8491,4.14964410084809e-06,8491,0.0325656502349971,8491,0.957043628717097,8491,0.00663361329107361,8491,0.00375295811273127
8501,3.89409424755947e-16,8501,4.09271828688499e-06,8501,0.0324644463429497,8501,0.957215901418493,8501,0.00658041850196679,8501,0.00373514101830309
8511,3.73783210226706e-16,8511,4.02338983795092e-06,8511,0.0323376122841052,8511,0.957408448543212,8511,0.0065385435786098,8511,0.00371137220423416
8521,3.54649435022223e-16,8521,3.96148681802575e-06,8521,0.0322621819739634,8521,0.957536821559408,8521,0.0065125616665793,8521,0.00368447331323043
8531,3.38432536491839e-16,8531,3.88443541286816e-06,8531,0.0322127642944616,8531,0.95764534648205,8531,0.00646522649674227,8531,0.00367277829133295
8541,3.24837969462687e-16,8541,3.83106425401303e-06,8541,0.0321119568189382,8541,0.95779684148922,8541,0.00642909849530258,8541,0.00365827213228501
8551,3.12560406341406e-16,8551,3.77842689187388e-06,8551,0.0320114689686694,8551,0.957948484821532,8551,0.00639843778171809,8551,0.00363783000118901
8561,2.99488547560214e-16,8561,3.74775728426398e-06,8561,0.0319614063315028,8561,0.958026213032735,8561,0.00638843128469002,8561,0.00362020159378818
8571,2.85078162112607e-16,8571,3.69291544705704e-06,8571,0.0319375027119971,8571,0.95809802852162,8571,0.00635220374282408,8571,0.0036085721081116
8581,2.74973194793314e-16,8581,3.64206543404907e-06,8581,0.0318628089750634,8581,0.958220578053915,8581,0.00632171748780644,8581,0.00359125341778122
8591,2.63490444309111e-16,8591,3.609765173137e-06,8591,0.0317627158245121,8591,0.958360673331056,8591,0.00630185857892164,8591,0.00357114250033713
8601,2.54368257073365e-16,8601,3.56604193561928e-06,8601,0.0316633899041874,8601,0.958514496249216,8601,0.0062615018194598,8601,0.00355704598520124
8611,2.44762325089459e-16,8611,3.51137775063709e-06,8611,0.0315393865064092,8611,0.958698217310725,8611,0.0062215973701723,8611,0.00353728743494229
8621,2.34910324745808e-16,8621,3.45998695004826e-06,8621,0.0315157259869336,8621,0.958767876844559,8621,0.0061812116454135,8621,0.00353172553614365
8631,2.26976311821106e-16,8631,3.42389014369281e-06,8631,0.0313671484740955,8631,0.958972340105903,8631,0.00616220722308009,8631,0.0034948803067774
8641,2.17510829872037e-16,8641,3.39093440018473e-06,8641,0.0312190359882195,8641,0.95916961377856,8641,0.00613816032619614,8641,0.00346979897262421
8651,2.08609739954023e-16,8651,3.34722493647412e-06,8651,0.0310713270640065,8651,0.959357794594832,8651,0.00611414905902635,8651,0.00345338205719879
8661,2.00555071917692e-16,8661,3.29030332833476e-06,8661,0.030998843250702,8661,0.959486205379961,8661,0.00607483247499244,8661,0.00343682859101611
8671,1.92672497669568e-16,8671,3.2346810601446e-06,8671,0.0308280278349239,8671,0.959712944105701,8671,0.00604633270188245,8671,0.00340946067643246
8681,1.86600703658517e-16,8681,3.18999192815126e-06,8681,0.0308051655628429,8681,0.959790921262257,8681,0.00600219364082616,8681,0.00339852954214504
8691,1.77330859743671e-16,8691,3.14074215495061e-06,8691,0.0307822877697123,8691,0.959867892076713,8691,0.0059534680250382,8691,0.00339321138638154
8701,1.69783820050663e-16,8701,3.07212409849113e-06,8701,0.0307105005286916,8701,0.959997068090808,8701,0.00591518898291926,8701,0.00337417027348256
8711,1.63084907225545e-16,8711,3.04717895730808e-06,8711,0.0306623857818782,8711,0.960072248162561,8711,0.00589620686739075,8711,0.00336611200921254
8721,1.54638282581929e-16,8721,3.01075368927134e-06,8721,0.0304207986823411,8721,0.960380622360884,8721,0.00586421415672653,8721,0.00333135404635943
8731,1.47212168629824e-16,8731,2.9792263363611e-06,8731,0.0302761916788031,8731,0.960547630732038,8731,0.00586040807457601,8731,0.00331279028824649
8741,1.41645419961347e-16,8741,2.93581885815e-06,8741,0.0302057211894236,8741,0.960681239143193,8741,0.00581317582188487,8741,0.0032969280266406
8751,1.36295369703589e-16,8751,2.90032852612798e-06,8751,0.0300872123765495,8751,0.960858538506367,8751,0.00578084386960628,8751,0.0032705049189505
8761,1.31032739859136e-16,8761,2.85335209281163e-06,8761,0.0300170002926258,8761,0.960986380755525,8761,0.00573894014837882,8761,0.00325482545137749
8771,1.25039454284362e-16,8771,2.80704508060148e-06,8771,0.0299706359712375,8771,0.961082928064675,8771,0.00570184598686155,8771,0.0032417829321448
8781,1.20117269514138e-16,8781,2.77307810934868e-06,8781,0.0298526904583923,8781,0.961248740862632,8781,0.0056747341573308,8781,0.00322106144353535
8791,1.15582242081829e-16,8791,2.72834782998254e-06,8791,0.0297115861633783,8791,0.961441857860171,8791,0.00564326442359248,8791,0.00320056320502848
8801,1.10846753993974e-16,8801,2.66657406479073e-06,8801,0.02964263193328,8801,0.961582146300195,8801,0.0055794198093753,8801,0.00319313538308488
8811,1.06139196941516e-16,8811,2.6344546282413e-06,8811,0.029479063132363,8811,0.961801986307584,8811,0.00554863242821136,8811,0.00316768367721359
8821,1.010373644924e-16,8821,2.58750495615054e-06,8821,0.0294100844558061,8821,0.961923877686914,8821,0.00550837714683563,8821,0.00315507320548799
8831,9.76186000044267e-17,8831,2.55403148162347e-06,8831,0.0293177807206493,8831,0.962067286582216,8831,0.00547754617426449,8831,0.00313483249138829
8841,9.38596691166113e-17,8841,2.50880658184082e-06,8841,0.0291564223319479,8841,0.962301029369747,8841,0.00542502551847965,8841,0.00311501397324386
8851,9.0152088691163e-17,8851,2.48013755420535e-06,8851,0.0291573161582863,8851,0.962330529902963,8851,0.00540735867194266,8851,0.00310231512925359
8861,8.68190030275953e-17,8861,2.4421185382309e-06,8861,0.0290192218760732,8861,0.962514683177135,8861,0.00538618014786263,8861,0.00307747268039126
8871,8.33269182274762e-17,8871,2.41438520056588e-06,8871,0.0289506198961817,8871,0.962613413174394,8871,0.00537344711788085,8871,0.00306010542634258
8881,8.0775302463193e-17,8881,2.38322146517221e-06,8881,0.0288131349150372,8881,0.962785268815026,8881,0.00536115132377528,8881,0.00303806172469657
8891,7.70928814956645e-17,8891,2.33528268970435e-06,8891,0.0286314101134111,8891,0.963033744256719,8891,0.00531857551658157,8891,0.00301393483059835
8901,7.45531584170296e-17,8901,2.31290694354563e-06,8901,0.0284271865012473,8901,0.963274290820673,8901,0.00531115326049692,8901,0.00298505651063918
8911,7.16188758598625e-17,8911,2.28493550666304e-06,8911,0.0282922175468599,8911,0.963447295208625,8911,0.0052946457088441,8911,0.00296355660016428
8921,6.8802498587556e-17,8921,2.24256555258378e-06,8921,0.0281588786301409,8921,0.963654183821342,8921,0.00523510538365598,8921,0.00294958959930806
8931,6.57698496086082e-17,8931,2.21547575293821e-06,8931,0.0280255751431165,8931,0.963840723209022,8931,0.00521032251457416,8931,0.00292116365753408
8941,6.36494185851283e-17,8941,2.19042851091217e-06,8941,0.0279147626733308,8941,0.963989003059272,8941,0.00519399458963061,8941,0.0029000492492554
8951,6.05424501313742e-17,8951,2.15324700242729e-06,8951,0.0278047115408005,8951,0.964148512476299,8951,0.00516075813326982,8951,0.00288386460262823
8961,5.82967145006193e-17,8961,2.12871397153768e-06,8961,0.0277836371357894,8961,0.964211085795242,8961,0.0051356664336507,8961,0.00286748192134603
8971,5.53577268618635e-17,8971,2.08905895124801e-06,8971,0.0277186510470456,8971,0.964334167025017,8971,0.00509841189361612,8971,0.00284668097537001
8981,5.31359226947349e-17,8981,2.05365555803017e-06,8981,0.0275874275999326,8981,0.964520698631943,8981,0.00506592870050793,8981,0.00282389141205804
8991,5.09156754632239e-17,8991,2.01372582248954e-06,8991,0.0275226995356713,8991,0.964636777708512,8991,0.00503742941816927,8991,0.00280107961182531
9001,4.94400430361148e-17,9001,2.00095407361559e-06,9001,0.0273481410119254,9001,0.96485142036719,9001,0.005021988076126,9001,0.00277644959068459
9011,4.74140272711526e-17,9011,1.96693286815034e-06,9011,0.027261979955076,9011,0.964983629263931,9011,0.00499381925590699,9011,0.00275860459221816
9021,4.55839931498198e-17,9021,1.93192182762729e-06,9021,0.0271764079377996,9021,0.965127134870687,9021,0.00495361895069596,9021,0.00274090631898942
9031,4.35053647454203e-17,9031,1.8945970199038e-06,9031,0.0270046802775725,9031,0.965364570987098,9031,0.00491422030615754,9031,0.00271463383215214
9041,4.20660152425911e-17,9041,1.87926187343451e-06,9041,0.0269408848461814,9041,0.965465174942543,9041,0.00489051952059007,9041,0.0027015414288121
9051,4.04419818730204e-17,9051,1.85798708824954e-06,9051,0.0268560445267977,9051,0.965598822202735,9051,0.00485909363325817,9051,0.00268418165012052
9061,3.86590979444578e-17,9061,1.82949518918252e-06,9061,0.0267287022814387,9061,0.965778282230572,9061,0.00482412610566763,9061,0.00266705988713217
9071,3.69222333526323e-17,9071,1.80281753441055e-06,9071,0.0266442255099882,9071,0.965900929003567,9071,0.00480096918386391,9071,0.00265207348504636
9081,3.5938196374946e-17,9081,1.76781743039742e-06,9081,0.026560628465751,9081,0.966045877391555,9081,0.00475449419342586,9081,0.00263723213183784
9091,3.42669464617284e-17,9091,1.74490069987473e-06,9091,0.0264765513820607,9091,0.966163759030974,9091,0.00473554437815551,9091,0.00262240030810971
9101,3.29692634377675e-17,9101,1.72646941455485e-06,9101,0.0264351557364843,9101,0.96624255411089,9101,0.00470872107446292,9101,0.00261184260874821
9111,3.16447985798166e-17,9111,1.6957484587615e-06,9111,0.0263306501090029,9111,0.966391877357508,9111,0.00467853877227502,9111,0.00259723801275516
9121,3.06733324613597e-17,9121,1.67372701452031e-06,9121,0.0262899343990727,9121,0.966487301189022,9121,0.00464064460577145,9121,0.00258044607911898
9131,2.92715327832269e-17,9131,1.65887333662261e-06,9131,0.0261856275036193,9131,0.966622805798014,9131,0.00462603882938303,9131,0.00256386899564754
9141,2.79125096914103e-17,9141,1.63077266664554e-06,9141,0.0260618588602894,9141,0.966817098777117,9141,0.0045739544301956,9141,0.00254545715973142
9151,2.68366684588634e-17,9151,1.60447364855702e-06,9151,0.0259174219153686,9151,0.967014743569168,9151,0.00454112318452129,9151,0.00252510685729321
9161,2.58003620385233e-17,9161,1.57978039315621e-06,9161,0.0258355752179889,9161,0.967140018073017,9161,0.00451190241452266,9161,0.00251092451407852
9171,2.45199131175966e-17,9171,1.56317062650197e-06,9171,0.0257540257222624,9171,0.967266763476458,9171,0.00448287641323158,9171,0.00249477121742192
9181,2.31693028615539e-17,9181,1.53280547492751e-06,9181,0.0256940680936999,9181,0.967400821673566,9181,0.00442483689421604,9181,0.00247874053304334
9191,2.22208689547619e-17,9191,1.50557379129001e-06,9191,0.0255721686600276,9191,0.967578085831312,9191,0.00438936841710504,9191,0.00245887151776387
9201,2.12410320100567e-17,9201,1.48125024474198e-06,9201,0.0254506380572696,9201,0.967747416639689,9201,0.00436132236218097,9201,0.00243914169061523
9211,2.0272012934654e-17,9211,1.45379787516732e-06,9211,0.0252892806060733,9211,0.96796502268053,9211,0.00432654303646983,9211,0.00241769987905198
9221,1.95855053199573e-17,9221,1.42670460743204e-06,9221,0.0252299341619089,9221,0.968081113551423,9221,0.00427748391978589,9221,0.0024100416622744
9231,1.88125779811036e-17,9231,1.40004529381584e-06,9231,0.0252109208075131,9231,0.968148147661717,9231,0.00423922211988759,9231,0.00240030936558882
9241,1.80419606671766e-17,9241,1.37739783757666e-06,9241,0.0251112438207784,9241,0.968297337176703,9241,0.0042051189710369,9241,0.00238492263364475
9251,1.74039112971604e-17,9251,1.36414928252781e-06,9251,0.0249517292107459,9251,0.968503075976865,9251,0.00418184750122328,9251,0.0023619831618835
9261,1.66366511013458e-17,9261,1.34212436435099e-06,9261,0.0248129702713272,9261,0.968682544241218,9261,0.00416201631637858,9261,0.00234112704671146
9271,1.60606739143699e-17,9271,1.3236863988958e-06,9271,0.024694679017742,9271,0.968837602958085,9271,0.00414217467218514,9271,0.00232421966558866
9281,1.53259887670494e-17,9281,1.30972157644975e-06,9281,0.0246361060692483,9281,0.968929341025679,9281,0.00412215812598629,9281,0.00231108505750994
9291,1.4590882936293e-17,9291,1.28863899183667e-06,9291,0.0244600103000966,9291,0.969156697260956,9291,0.00408932603256036,9291,0.0022926777673953
9301,1.40388948022496e-17,9301,1.27402945215751e-06,9301,0.0243625172046567,9301,0.969274810556431,9301,0.00407973750765562,9301,0.0022816607018045
9311,1.32976157049302e-17,9311,1.24715244300999e-06,9311,0.0243243790374917,9311,0.969351955325958,9311,0.00404994813861597,9311,0.0022724703454912
9321,1.27956951285836e-17,9321,1.22805862308837e-06,9321,0.0241698304437777,9321,0.969556618536425,9321,0.00401429109715954,9321,0.00225803186401501
9331,1.23219882211263e-17,9331,1.21016741609654e-06,9331,0.0240739417444593,9331,0.969692817556452,9331,0.00398850391400039,9331,0.00224352661767208
9341,1.17498266622812e-17,9341,1.19456642026314e-06,9341,0.0239205904512804,9341,0.96988158209845,9341,0.00397289561094522,9341,0.00222373727290448
9351,1.13606473141871e-17,9351,1.18387631507757e-06,9351,0.0238828003808207,9351,0.969944815966574,9351,0.00396009447040393,9351,0.00221110530588599
9361,1.08058208489224e-17,9361,1.16279392168821e-06,9361,0.0237880496494948,9361,0.970081038396167,9361,0.00393465531173218,9361,0.00219509384868435
9371,1.04225129127231e-17,9371,1.14486542959882e-06,9371,0.0237122481308897,9371,0.970178915318639,9371,0.00392857951903823,9371,0.00217911216600358
9381,1.0111444468096e-17,9381,1.13006204610484e-06,9381,0.0235990968354233,9381,0.970329792166892,9381,0.00390661595335572,9381,0.00216336498228249
9391,9.7372976650775e-18,9391,1.11178810882035e-06,9391,0.0234865833489021,9391,0.970484736460603,9391,0.00388159499865545,9391,0.00214597340373093
9401,9.31608418681916e-18,9401,1.09298407897169e-06,9401,0.0233185434393802,9401,0.970705764565991,9401,0.00384748410804305,9401,0.0021271149025073
9411,8.97784246533809e-18,9411,1.07963467310806e-06,9411,0.0232815372259275,9411,0.970762077780566,9411,0.00383505950544858,9411,0.00212024585338473
9421,8.60944771853895e-18,9421,1.06471768974938e-06,9421,0.0232259787250983,9421,0.97083989640035,9421,0.00381961436197242,9421,0.00211344579488942
9431,8.2901368737343e-18,9431,1.04568386555698e-06,9431,0.0231894030585564,9431,0.970908093342316,9431,0.00379481126005801,9431,0.00210664665520369
9441,7.93675436488403e-18,9441,1.0320682556284e-06,9441,0.0231527353651249,9441,0.970970020149818,9441,0.00377635659824274,9441,0.00209985581855834
9451,7.66829492812878e-18,9451,1.02208896717334e-06,9451,0.0230234281564455,9451,0.971126635016009,9451,0.00376765043035372,9451,0.00208126430822511
9461,7.3477236103337e-18,9461,1.00054630967021e-06,9461,0.0229689177806752,9461,0.971222757244166,9461,0.00373098773169664,9461,0.00207633669715227
9471,7.08743016401973e-18,9471,9.90860573427639e-07,9471,0.0228591864058815,9471,0.971368393776059,9471,0.00371010821001275,9471,0.00206132074747336
9481,6.78548369858466e-18,9481,9.68370558005325e-07,9481,0.0228236073969821,9481,0.971454463798234,9481,0.00366792402027999,9481,0.00205303641394637
9491,6.47541638837231e-18,9491,9.58203168911826e-07,9491,0.0227144736118959,9491,0.971596002476905,9491,0.00365038540665159,9491,0.00203818030137873
9501,6.14908769439091e-18,9501,9.45806224863946e-07,9501,0.0226059126969156,9501,0.971739755528255,9501,0.00362994971048698,9501,0.00202343625811768
9511,5.87773532891958e-18,9511,9.37412293784135e-07,9511,0.0224976898219318,9511,0.971875718924651,9511,0.00361852392051234,9511,0.00200712992061156
9521,5.59498117979649e-18,9521,9.25989082743149e-07,9521,0.022444137010345,9521,0.971959478919194,9521,0.00359804435400386,9521,0.00199741372737491
9531,5.40550743499297e-18,9531,9.1172896985903e-07,9531,0.0223546319945452,9531,0.972075897861875,9531,0.00358074707597361,9531,0.00198781133863688
9541,5.1453572681265e-18,9541,8.99857950902679e-07,9541,0.0223192940597851,9541,0.972138325860739,9541,0.00356333500026331,9541,0.00197814522126199
9551,4.91397686369482e-18,9551,8.85968548524165e-07,9551,0.0222661170120556,9551,0.97221997403603,9551,0.00354607768323997,9551,0.00196694530012562
9561,4.71225316793704e-18,9561,8.74431162626918e-07,9561,0.0222308738408458,9561,0.972280436193779,9561,0.00352882702569054,9561,0.00195898850852196
9571,4.53748335279826e-18,9571,8.68752987494554e-07,9571,0.022177603804988,9571,0.972348782957035,9571,0.00352327009698304,9571,0.00194947438800687
9581,4.3590982573459e-18,9581,8.5405802120105e-07,9581,0.0220007745078669,9581,0.972568564335898,9581,0.00350381952336373,9581,0.0019259875748499
9591,4.16310500130777e-18,9591,8.44349515987436e-07,9591,0.0219485147547458,9591,0.972657268330044,9591,0.0034782757829899,9591,0.00191509678270478
9601,3.99915607307396e-18,9601,8.35492473063353e-07,9601,0.0218437794414376,9601,0.972808517715585,9601,0.00345029903874412,9601,0.00189656831176001
9611,3.88298212695452e-18,9611,8.24687074199256e-07,9611,0.0217394840535595,9611,0.972957111694868,9611,0.00341972186455028,9611,0.00188285769994807
9621,3.71145338434939e-18,9621,8.0663536260886e-07,9621,0.0216878665320364,9621,0.973046819010316,9621,0.00338921048414751,9621,0.00187529733813699
9631,3.55057270801063e-18,9631,7.98157049670338e-07,9631,0.0215839184352915,9631,0.973177543504094,9631,0.00337296628701661,9631,0.00186477361654835
9641,3.42165768550671e-18,9641,7.89057032209704e-07,9641,0.0215496438358928,9641,0.973233042110979,9641,0.00335930444641507,9641,0.00185722054968097
9651,3.31672273525747e-18,9651,7.80760823150163e-07,9651,0.0214462852475695,9651,0.973360479301005,9651,0.00334870049947467,9651,0.00184375419112776
9661,3.1834125731375e-18,9661,7.67482893441657e-07,9661,0.0213434673907431,9661,0.973489985318481,9661,0.00333539047475753,9661,0.00183038933312488
9671,3.0377098189802e-18,9671,7.56869976078716e-07,9671,0.0213098186780222,9671,0.97355665172564,9671,0.00330827513273802,9671,0.0018244975936239
9681,2.91541008616341e-18,9681,7.47014407667683e-07,9681,0.0212761077115267,9681,0.973618046346134,9681,0.00328947541139102,9681,0.0018156235165407
9691,2.8191091634616e-18,9691,7.37357716136412e-07,9691,0.0211572274541071,9691,0.973772605353204,9691,0.00326840404088037,9691,0.00180102579409305
9701,2.69243476246115e-18,9701,7.23616361930393e-07,9701,0.0210728633588326,9701,0.973889650543271,9701,0.00324734247903639,9701,0.00178942000249861
9711,2.58826974013824e-18,9711,7.15953040684303e-07,9711,0.0210393343369248,9711,0.973942136268579,9711,0.00323417932452504,9711,0.00178363411693043
9721,2.48618409409923e-18,9721,7.02013229369584e-07,9721,0.0209893911957352,9721,0.974032489776093,9721,0.00320532521601469,9721,0.00177209179892758
9731,2.37038337356256e-18,9731,6.91719184581489e-07,9731,0.0209730471417855,9731,0.974075488454264,9731,0.00318442795998019,9731,0.00176634472478582
9741,2.27123749911494e-18,9741,6.79916641209748e-07,9741,0.0209229072623462,9741,0.974149368228811,9741,0.0031663724923215,9741,0.00176067209988017
9751,2.16219028618442e-18,9751,6.68388190914775e-07,9751,0.0207894199710829,9751,0.974329246195363,9751,0.00313841163566425,9751,0.00174225380969893
9761,2.09232978621169e-18,9761,6.58069984136197e-07,9761,0.0207398386306447,9761,0.974408761730121,9761,0.00311550192030316,9761,0.00173523964894721
9771,2.00483290863349e-18,9771,6.47380330044405e-07,9771,0.0206904509931748,9771,0.974491837575103,9771,0.00309022601778118,9771,0.00172683803361145
9781,1.905339082707e-18,9781,6.36894897697552e-07,9781,0.0205912614373364,9781,0.974621715525421,9781,0.00306782653135534,9781,0.00171855961098957
9791,1.81526696135099e-18,9791,6.29165839394568e-07,9791,0.0204757661398127,9791,0.974755410455552,9791,0.00306068002100355,9791,0.00170751421779263
9801,1.7266535363743e-18,9801,6.1848482653095e-07,9801,0.0203447014295362,9801,0.974914787080557,9801,0.00304609924813539,9801,0.00169379375694544
9811,1.64773159796367e-18,9811,6.07466217486883e-07,9811,0.0202471587725962,9811,0.975044210130309,9811,0.00302650821044876,9811,0.00168151542042895
9821,1.58018743590221e-18,9821,5.99592344221674e-07,9821,0.020149897466712,9821,0.975164633447468,9821,0.00301693233178875,9821,0.00166793716168668
9831,1.51549974977083e-18,9831,5.91854777246817e-07,9831,0.0200048031288,9831,0.975341507820178,9831,0.00300261362980548,9831,0.00165048356643909
9841,1.44032837874404e-18,9841,5.83243548371855e-07,9841,0.0198766811810093,9841,0.975497453745153,9841,0.00299075944439298,9841,0.00163452238589616
9851,1.38462138444886e-18,9851,5.76598879290631e-07,9851,0.0198289631896639,9851,0.975561642247991,9851,0.00298357952174977,9851,0.00162523844171616
9861,1.32676957652484e-18,9861,5.65855048646115e-07,9861,0.0197337024003406,9861,0.975681715629728,9861,0.00296924603706212,9861,0.00161477007782057
9871,1.27544431617961e-18,9871,5.57565130088234e-07,9871,0.0197023790891515,9871,0.97573801085857,9871,0.00295478823063308,9871,0.00160426425651522
9881,1.23431082902382e-18,9881,5.50802181503402e-07,9881,0.0195919904518868,9881,0.975877884245982,9881,0.00293823312098315,9881,0.00159134137896713
9891,1.17200365067627e-18,9891,5.4318050568658e-07,9891,0.0195609205809408,9891,0.975935612759935,9891,0.00291671917353712,9891,0.00158620430508122
9901,1.12850986861127e-18,9901,5.36982267566374e-07,9901,0.0195296663601726,9901,0.975981669597818,9901,0.00290966285822678,9901,0.00157846420151546
9911,1.08857493048483e-18,9911,5.30493226585162e-07,9911,0.0193732340203964,9911,0.976166199055308,9911,0.00290064682383622,9911,0.00155938960723243
9921,1.04393407337613e-18,9921,5.23608154450055e-07,9921,0.0192957190573234,9921,0.976270148912005,9921,0.00288428874438139,9921,0.00154931967813523
9931,9.91264142236712e-19,9931,5.15103358961115e-07,9931,0.0192339567001025,9931,0.976354649120819,9931,0.00287032742901913,9931,0.0015405516467009
9941,9.49018048035028e-19,9941,5.06729642542666e-07,9941,0.0191879124898528,9941,0.976425549661757,9941,0.00285169539478365,9941,0.00153433572396419
9951,9.16159542059593e-19,9951,4.97714205236792e-07,9951,0.0190649723811625,9951,0.976579108471982,9951,0.00283342411373774,9951,0.00152199731891208
9961,8.8508544603301e-19,9961,4.92043588705684e-07,9961,0.0190191895201745,9961,0.976642672828021,9961,0.00282429417837633,9961,0.00151335142983976
9971,8.46659437740387e-19,9971,4.82846429163693e-07,9971,0.0189891069699479,9971,0.976704507216776,9971,0.00280362615583043,9971,0.00150227681101595
9981,8.07981548934789e-19,9981,4.75429327755535e-07,9981,0.0188674744192137,9981,0.976859858763542,9981,0.0027856678494615,9981,0.00148652353845494
9991,7.75552726376044e-19,9991,4.68913468527558e-07,9991,0.0187164238322427,9991,0.97704860546046,9991,0.00276109247795421,9991,0.00147340931587492


==> data/data_SaSMix140160050_bler.csv <==
MEBCGM_for_Mixture_x,MEBCGM_for_Mixture_y,Gaussian_x,Gaussian_y,Cauchy_x,Cauchy_y,Hegde_MEBCGM_0_90_x,Hegde_MEBCGM_0_90_y
0,1,0,1,0,1,0,1
1,0.998,1,0.995,1,0.999,1,0.9982
2,0.973,2,0.972,2,1,2,0.9823
3,0.91,3,0.922,3,0.963,3,0.9086
4,0.731,4,0.818,4,0.828,4,0.7538
5,0.516,5,0.662,5,0.602,5,0.5408
6,0.325,6,0.451,6,0.393,6,0.3549
7,0.221,7,0.311,7,0.241,7,0.19578
8,0.105,8,0.152,8,0.129,8,0.11202
9,0.064,9,0.075,9,0.062,9,0.05966
10,0.0401929260450161,10,0.0435161009573542,10,0.035486160397445,10,0.03251
11,0.0214408233276158,11,0.033112582781457,11,0.0197316495659037,11,0.01674
12,0.012639029322548,12,0.0170010200612037,12,0.0111433028749721,12,0.00909
13,0.00527537455159316,13,0.0104253544620517,13,0.00448752468138575,13,0.00471
14,0.00292945863604406,14,0.00573394495412844,14,0.00345661942620118,14,0.00281
15,0.00226316027701082,15,0.00297672203369649,15,0.00200112062755143,15,0.00166
16,0.00123025441661336,16,0.00150957067809915,16,0.000919946275137532,16,0.0011


==> data/data_SaSMix140160_wevo.csv <==
Gaussian_x,Gaussian_y,ME_BCGM_1_80_x,ME_BCGM_1_80_y,ME_BCGM_1_60_x,ME_BCGM_1_60_y,ME_BCGM_1_40_x,ME_BCGM_1_40_y,ME_BCGM_1_20_x,ME_BCGM_1_20_y,Cauchy_x,Cauchy_y
1,0.165526566507079,1,0.166894686698584,1,0.166894686698584,1,0.166894686698584,1,0.166894686698584,1,0.166894686698584
11,0.163715199851597,11,0.166844176102187,11,0.16767021995276,11,0.16739441858462,11,0.166981566924216,11,0.16739441858462
21,0.16000688852116,21,0.166866893220386,21,0.168662069681172,21,0.16893995964886,21,0.167693049543185,21,0.167831139385236
31,0.157981156388827,31,0.16721353787495,31,0.169290910834108,31,0.16956983688921,31,0.168041410431973,31,0.167903147580933
41,0.154766778759354,41,0.168045072730784,41,0.169852924205066,41,0.170413089365435,41,0.168877062208578,41,0.168045072730784
51,0.154014292359955,51,0.168332862020606,51,0.169863939385842,51,0.170704934054292,51,0.169166276340303,51,0.167917695839002
61,0.151117684479611,61,0.168462290998367,61,0.170836186887803,61,0.171823369754608,61,0.169575281129993,61,0.168185186749618
71,0.149896246740675,71,0.168481792644522,71,0.171137467999851,71,0.172268132387154,71,0.169734567583275,71,0.168481792644522
81,0.147332188328446,81,0.168903786237086,81,0.171848787929215,81,0.17312659873235,81,0.170440056463268,81,0.168348582309636
91,0.143678219820992,91,0.167448897289267,91,0.173767642731564,91,0.17534815233262,91,0.169668796078123,91,0.170088291747434
101,0.140904859482801,101,0.167907190671356,101,0.174243229982207,101,0.176117762065107,101,0.170413478899265,101,0.170413478899265
111,0.138328095838995,111,0.16784881963771,111,0.175333439515492,111,0.177219700219053,111,0.170494517827028,111,0.170775426961722
121,0.136336571643038,121,0.168178265712874,121,0.175533030249752,121,0.178153146550699,121,0.170969829084644,121,0.170829156758993
131,0.135580137309336,131,0.168073193684292,131,0.175857086698672,131,0.178482040069787,131,0.170863012982741,131,0.17114452925517
141,0.134595232735937,141,0.16781640899093,141,0.17616749012029,141,0.179091665313986,141,0.171164601419428,141,0.171164601419428
151,0.132915005997808,151,0.168056737304213,151,0.176565053961617,151,0.179643637303485,151,0.171550875052509,151,0.171268690380368
161,0.131609038925401,161,0.168057305072491,161,0.176711046618704,161,0.180236700587099,161,0.171975605052343,161,0.171410303743961
171,0.130220685953757,171,0.168350287332716,171,0.177164884914275,171,0.180699593646469,171,0.172701358652982,171,0.170863189499801
181,0.127264542089937,181,0.169058945397638,181,0.177618001489547,181,0.181609661879021,181,0.173571144893543,181,0.170877704250315
191,0.123768755352028,191,0.169220733693487,191,0.178521200786828,191,0.183285948788206,191,0.173880318382713,191,0.171323042996737
201,0.12172958218711,201,0.169753294239498,201,0.178788456817491,201,0.183862774469269,201,0.174427543272224,201,0.171438349014408
211,0.11773518070104,211,0.169958351830393,211,0.179742665476881,211,0.184996278330941,211,0.175214194115194,211,0.172353329545551
221,0.1147708613229,221,0.170381418852253,221,0.180338468749516,221,0.186068404124148,221,0.176084628865973,221,0.17235621808521
231,0.112611047299192,231,0.170510495548973,231,0.180772441919686,231,0.18682347264772,231,0.176653714409954,231,0.172628828174475
241,0.109772352624356,241,0.170227618189425,241,0.181515406833472,241,0.188055114944858,241,0.177233805229445,241,0.173195702178444
251,0.107472385725949,251,0.170266194872928,251,0.182155304551978,251,0.188873470417767,251,0.177712268636221,251,0.173520375795156
261,0.106494696223297,261,0.170111754494304,261,0.182440039413406,261,0.189324481092019,261,0.177551074277735,261,0.174077954499238
271,0.104039356937129,271,0.17006441715235,271,0.183292278917179,271,0.190208880165471,271,0.177647833704634,271,0.174747233123237
281,0.103012454405224,281,0.169917384746826,281,0.183435543921949,281,0.190671187072111,281,0.178079610708945,281,0.174883819144945
291,0.100749617935498,291,0.170199554702958,291,0.183891466667061,291,0.191460027070106,291,0.178669228783412,291,0.175030104840966
301,0.0990014831094698,301,0.170583193956924,301,0.184154323079154,301,0.192049605172204,301,0.179219419162163,301,0.174991975520085
311,0.0970316225832,311,0.170524727573168,311,0.184850420604528,311,0.192775546614546,311,0.179453175959429,311,0.175364506665129
321,0.0966981603867127,321,0.170499144488014,321,0.184822688297792,321,0.193064197351503,321,0.179721878564089,321,0.175193930911889
331,0.0941730837759176,331,0.1700582539094,331,0.185868416184986,331,0.194156555746722,331,0.179848318807677,331,0.175895371575297
341,0.0919597706483402,341,0.170353356635313,341,0.186190954344801,341,0.195134904628224,341,0.180160410269931,341,0.176200603473391
351,0.0909998330185521,351,0.170388647807799,351,0.186382880541385,351,0.195496903241301,351,0.180494629402963,351,0.176237105988
361,0.0902243098419177,361,0.170753995578957,361,0.186321853855913,361,0.196077418805701,361,0.180732818772177,361,0.175889603145334
371,0.0884810823955688,371,0.171077235276037,371,0.186674563726014,371,0.196610365207787,371,0.181224057927047,371,0.175932695467546
381,0.0858984164567318,381,0.171360692701445,381,0.187137839532933,381,0.197260603109056,381,0.181973135338739,381,0.176369312861095
391,0.0835905940653649,391,0.171348503637703,391,0.187432837195092,391,0.1985497327594,391,0.183011654715975,391,0.176066677626466
401,0.0820572295260657,401,0.170716068834862,401,0.188129580933844,401,0.199287801313455,401,0.183088149430479,401,0.176721169961293
411,0.080804004189956,411,0.169917331572938,411,0.188797035081042,411,0.19999484307059,411,0.18328455756939,411,0.177202228516085
421,0.0788024409501975,421,0.168458944331629,421,0.18981421451258,421,0.201237929419136,421,0.183968927735046,421,0.177717543051412
431,0.0781064935411629,431,0.168074330150555,431,0.190161873876653,431,0.201606512197559,431,0.184154235905364,431,0.177896554328705
441,0.0764366212947294,441,0.168039050861131,441,0.190592023203565,441,0.202062549487027,441,0.184570795855095,441,0.178298959298453
451,0.0747517661115686,451,0.167889944754958,451,0.190893714094752,451,0.202715845288982,451,0.185167538430112,451,0.178581191319627
461,0.0731197363496715,461,0.167500988576185,461,0.191551994755853,461,0.20358239919295,461,0.185195309400727,461,0.179049571724614
471,0.0726746999911003,471,0.167581413236129,471,0.191643967371483,471,0.203680148139777,471,0.185284229889545,471,0.179135541371966
481,0.0706159737845531,481,0.167042678620697,481,0.192448297509216,481,0.204703422154262,481,0.185450263907283,481,0.17973936402399
491,0.0693037642165863,491,0.167071882505118,491,0.192640445729455,491,0.205414428346479,491,0.186094397183604,491,0.179475082018758
501,0.0691720843799469,501,0.165796379293703,501,0.192908531386923,501,0.206039205411428,501,0.186506829134179,501,0.179576970393819
511,0.0674642000045191,511,0.165609210117509,511,0.19348543599418,511,0.206995866362054,511,0.187218630747306,511,0.179226656774431
521,0.0664440066537577,521,0.166222179736821,521,0.193244830702406,521,0.207762020474576,521,0.187911583347804,521,0.178415379084635
531,0.0656349269545597,531,0.166101246579581,531,0.193581675864137,531,0.208467078830088,531,0.187929496875146,531,0.178285574896488
541,0.0648582643454796,541,0.166448687414813,541,0.19350816161261,541,0.209075163052534,541,0.188477674374554,541,0.17763204920001
551,0.0639124433393612,551,0.166332700934201,551,0.193851422917672,551,0.209446038434364,551,0.188656659469956,551,0.177800734904446
561,0.0635312581427945,561,0.166022548811851,561,0.193649290802849,561,0.210090526735163,561,0.189237176584555,561,0.177469198922788
571,0.0610351830423492,571,0.166201099324789,571,0.194496883798163,571,0.211010082175332,571,0.189596691816028,571,0.177660059843339
581,0.0599364218657479,581,0.166602480459251,581,0.19496660018503,581,0.211519678480714,581,0.190054574077701,581,0.176920244931556
591,0.0579291760008155,591,0.166139254220024,591,0.195547998359048,591,0.212325137668599,591,0.190464483007681,591,0.177593950743832
601,0.056887275457654,601,0.165859231129874,601,0.196184932036704,601,0.213192129820191,601,0.190143460421261,601,0.177732971134316
611,0.0556064528296356,611,0.165359532209031,611,0.196886110151501,611,0.214483081144755,611,0.189882937383287,611,0.17778188628179
621,0.0543647968134894,621,0.164756994626575,621,0.197302263579578,621,0.215290561110861,621,0.190127724297405,621,0.178157659572092
631,0.0535669618044399,631,0.164897941608803,631,0.197471052520536,631,0.216185362030473,631,0.190447073548844,631,0.177431608486904
641,0.0525389636031352,641,0.164147536094498,641,0.198034063200701,641,0.216801729169681,641,0.190832913351405,641,0.177644794580581
651,0.0520226564827612,651,0.164283004563451,651,0.19803442271724,651,0.217159328945068,651,0.191147679323116,651,0.177352907968364
661,0.0513816384203561,661,0.164274542499705,661,0.198187288738373,661,0.21750591956707,661,0.191452754833308,661,0.177197855941188
671,0.0502063406078757,671,0.163181339480392,671,0.199478323750305,671,0.218382862129663,671,0.191277642285507,671,0.177473491746256
681,0.0494080152373183,681,0.163252162119681,681,0.199893705611329,681,0.218657552209449,681,0.191675947532569,681,0.177112617289654
691,0.0481469155226584,691,0.16333128390579,691,0.200155271912778,691,0.219665735127222,691,0.192084806201162,691,0.176615987330391
701,0.0473398081707504,701,0.163258953322921,701,0.200726442214147,701,0.220111326579793,701,0.192316083680999,701,0.176247386031391
711,0.0459837900597553,711,0.162949161790411,711,0.20117180467952,711,0.2209631624496,711,0.192584198731023,711,0.176347882289691
721,0.0440521528318677,721,0.162529067544619,721,0.201812651151166,721,0.222398100819339,721,0.192879897203065,721,0.176328130449943
731,0.0432366042337998,731,0.162702794963904,731,0.20186214182444,731,0.223002640156595,731,0.193404197926837,731,0.175791620894425
741,0.041484791285564,741,0.162535744450562,741,0.202319931751442,741,0.224060983949289,741,0.193842806636972,741,0.175755741926171
751,0.0405823300173036,751,0.162439425118792,751,0.202533183738151,751,0.224297151733439,751,0.194206915025531,751,0.175940994366783
761,0.0399812274660855,761,0.162422142888773,761,0.202845296842094,761,0.224642804129462,761,0.194186252993674,761,0.175922275679911
771,0.0393788557133266,771,0.162095848122918,771,0.20310542296364,771,0.225301482331479,771,0.194115447565615,771,0.176002943303021
781,0.0385456328096272,781,0.162365378776157,781,0.202440861067671,781,0.226606827131268,781,0.194758579060672,781,0.175282721154605
791,0.0374949286131935,791,0.162422097487633,791,0.202344954678696,791,0.227246454324646,791,0.195147612645269,791,0.175343952250563
801,0.0367139537011315,801,0.162747074472309,801,0.201917078535317,801,0.228076296568889,801,0.195860238650007,801,0.174685358072346
811,0.0363464791108899,811,0.162583573906364,811,0.202046573775147,811,0.228222568468908,811,0.196147237518285,811,0.174653567220407
821,0.0357422245317731,821,0.161733737647389,821,0.202318357510317,821,0.228906091426011,821,0.196411085738326,821,0.174888503146184
831,0.0349663588563432,831,0.161246948231071,831,0.202875000595675,831,0.229347026034548,831,0.196627509797796,831,0.174937156484566
841,0.034374879932819,841,0.161283289161949,841,0.203087822123428,841,0.229587617454501,841,0.196833777533646,841,0.174832613793656
851,0.0337624965172336,851,0.160642295339265,851,0.203114914114528,851,0.230565219109949,851,0.197346759569633,851,0.174568315349391
861,0.0329855387773316,861,0.160737001382911,861,0.203569511973281,861,0.231271542350588,861,0.197625709114678,861,0.173810696401211
871,0.0316769680596148,871,0.16097831856476,871,0.203875134328538,871,0.231618754233114,871,0.19792240793806,871,0.173928416875914
881,0.0312081456579732,881,0.160830684805764,881,0.20402375919509,881,0.231978473833966,881,0.197903725906139,881,0.174055210601067
891,0.0304641532353559,891,0.160260712026,891,0.204307252960436,891,0.23249210331161,891,0.198178715802681,891,0.174297062663916
901,0.0296902030242289,901,0.159699330231943,901,0.204768040333435,901,0.233016457802094,901,0.198135802496206,901,0.174690166112094
911,0.0289978158884031,911,0.159218022407871,911,0.204824180660503,911,0.233849028415136,911,0.198516665293393,911,0.174594287334695
921,0.0285567876281297,921,0.159399111742683,921,0.205057140937664,921,0.233922373034722,921,0.198415539412804,921,0.174649047243997
931,0.0279292368815857,931,0.158745046855206,931,0.205564931283834,931,0.234694747963509,931,0.198416310790701,931,0.174649726225165
941,0.0269145426614376,941,0.158619748085918,941,0.205910522689153,941,0.235476648213261,941,0.19842295966355,941,0.17465557868668
951,0.026024758137924,951,0.159294599182409,951,0.205260325437496,951,0.236478488628231,951,0.199267154371421,951,0.173674674242519
961,0.0258193209810175,961,0.158427878714118,961,0.205323156241579,961,0.237331006567706,961,0.199656566476235,961,0.173442071019344
971,0.024728537664411,971,0.158109965978722,971,0.205417770280105,971,0.238615934901449,971,0.199748569319062,971,0.173379221856251
981,0.0240345172544191,981,0.157644239628258,981,0.205996212072131,981,0.239090976615,981,0.199652604256778,981,0.173581450173414
991,0.0237076844493967,991,0.157691762562163,991,0.206058311038728,991,0.239359995319167,991,0.19954846914214,991,0.173633777488405
1001,0.023372686797735,1001,0.157784070521578,1001,0.206009289268663,1001,0.239697330027225,1001,0.199829696690175,1001,0.173306926694624
1011,0.0228618629407689,1011,0.158064035144415,1011,0.205865831832854,1011,0.240122637679474,1011,0.200184265091665,1011,0.172901367310823
1021,0.0222579510388485,1021,0.158126072316718,1021,0.205946630314742,1021,0.24041469220476,1021,0.20042774367859,1021,0.172826910446341
1031,0.0219908076533006,1031,0.157649197799014,1031,0.206172327593736,1031,0.240876353833846,1031,0.200152527977193,1031,0.173158785142911
1041,0.0217660035844712,1041,0.156810147733704,1041,0.206599894923128,1041,0.241375891577463,1041,0.200072943183004,1041,0.17337511899823
1051,0.0215263289998361,1051,0.156622880133006,1051,0.206693157186105,1051,0.241683707264442,1051,0.200163259082964,1051,0.173310667333647
1061,0.0210192270565222,1061,0.156756798740424,1061,0.206869887812879,1061,0.241890356162003,1061,0.200004875584983,1061,0.17345885464319
1071,0.0205929648666647,1071,0.156255607269329,1071,0.207229408099897,1071,0.242709973246008,1071,0.200022904615714,1071,0.173189141902387
1081,0.0200925376590226,1081,0.156141538748254,1081,0.207248650264995,1081,0.243533027774361,1081,0.200206205359101,1081,0.172778040194267
1091,0.0194163231869131,1091,0.155552655972857,1091,0.20748923481614,1091,0.245022862298033,1091,0.200108912467124,1091,0.172410011258933
1101,0.0189661230097193,1101,0.155105076198414,1101,0.207916536505599,1101,0.24552746044313,1101,0.199861882203787,1101,0.172622921639351
1111,0.0185203909414731,1111,0.154863677800731,1111,0.208106205579083,1111,0.246156343061661,1111,0.199715150072773,1111,0.172638232544279
1121,0.0181894804655581,1121,0.154113044568446,1121,0.208637411324394,1121,0.24719128031849,1121,0.199074577664764,1121,0.172794205658347
1131,0.0181140126355014,1131,0.153979779494125,1131,0.208628655427714,1131,0.247588165122919,1131,0.19890243332447,1131,0.172786953995272
1141,0.0176112643433316,1141,0.15231639458,1141,0.20962788103674,1141,0.249183870529131,1141,0.198216762081369,1141,0.173043827429428
1151,0.0169396576174739,1151,0.152036324264733,1151,0.21010537192686,1151,0.249545969053819,1151,0.198504798369455,1151,0.172867878767659
1161,0.0166103159907127,1161,0.152180020197443,1161,0.210130915300038,1161,0.249781825458205,1161,0.19869241361395,1161,0.172604509439652
1171,0.0160858798187139,1171,0.152057840226087,1171,0.209962208598731,1171,0.25040438913949,1171,0.199023750850794,1171,0.172465931366184
1181,0.0158320225588538,1181,0.152142309986136,1181,0.20990599400959,1181,0.250543491461569,1181,0.199298291388677,1181,0.172277890595174
1191,0.0153713778129468,1191,0.151533374736532,1191,0.209755352242073,1191,0.251396217061114,1191,0.199647661521751,1191,0.172296016625583
1201,0.0150731619697714,1201,0.150563447490578,1201,0.210135346432582,1201,0.252059039864981,1201,0.19984477879379,1201,0.172324225448298
1211,0.0148476825742687,1211,0.150030164083063,1211,0.210601037805752,1211,0.25282566293232,1211,0.200122869971226,1211,0.171572582633371
1221,0.0145781211294662,1221,0.150121713731054,1221,0.211076749231783,1221,0.252771789791634,1221,0.199915602880084,1221,0.171536023235979
1231,0.0143661595953777,1231,0.149776904888013,1231,0.211460442774298,1231,0.253022919978196,1231,0.199949568099998,1231,0.171424004664117
1241,0.0140426346736697,1241,0.148956634327112,1241,0.211691772621583,1241,0.253717057758839,1241,0.199839047889341,1241,0.171752852729455
1251,0.0136296445129565,1251,0.148190442168379,1251,0.211819864218778,1251,0.254707828785664,1251,0.199795442444189,1251,0.171856777870033
1261,0.013447447478566,1261,0.148147800547952,1261,0.211758913309145,1261,0.255054076314453,1261,0.200067042569476,1261,0.171524719780408
1271,0.0132792631988095,1271,0.147990574391644,1271,0.211882704660429,1271,0.255203177423181,1271,0.200019289550989,1271,0.171624990774947
1281,0.0129623295527175,1281,0.147462008723162,1281,0.212345939381303,1281,0.255761122786628,1281,0.200456587535802,1281,0.171012012020387
1291,0.0126792529461828,1291,0.147483258190503,1291,0.212376538707481,1291,0.255797978297228,1291,0.200485473590908,1291,0.171177498267697
1301,0.0124397694182704,1301,0.147706088614133,1301,0.212172831211328,1301,0.255763061169175,1301,0.200623177586647,1301,0.171295072000446
1311,0.0121897509171521,1311,0.147018851691197,1311,0.212231225812457,1311,0.256465985241128,1311,0.201174558463434,1311,0.170919627874632
1321,0.011924747079097,1321,0.146330366292242,1321,0.212632947337911,1321,0.256951436457949,1321,0.201058247236455,1321,0.171102255596347
1331,0.0117321242161074,1331,0.146115599004136,1331,0.212670691373761,1331,0.25742047928075,1331,0.200928478520468,1331,0.171132627604778
1341,0.0115123253842163,1341,0.145758064989186,1341,0.213025236577651,1341,0.257849627254654,1341,0.200436821461723,1341,0.17141792433257
1351,0.011078241901855,1351,0.145554956911411,1351,0.21307888862245,1351,0.258339512291299,1351,0.200487303017322,1351,0.171461097255663
1361,0.010833660719422,1361,0.144942569204506,1361,0.213408513565236,1361,0.258739153698803,1361,0.200632235051997,1361,0.171443867760035
1371,0.0105696084677628,1371,0.144826006718079,1371,0.213588222983194,1371,0.258957035647079,1371,0.200470887062215,1371,0.171588239121669
1381,0.0103240993251874,1381,0.14440320755594,1381,0.214019068215479,1381,0.259693070753626,1381,0.200050239903395,1381,0.171510314246373
1391,0.00991599015940285,1391,0.143691940597253,1391,0.214019291129748,1391,0.260764349311554,1391,0.200380054164294,1391,0.171228374637747
1401,0.00965289825774937,1401,0.142787786620619,1401,0.21425397908611,1401,0.26126526321354,1401,0.20076497317288,1401,0.171275099649102
1411,0.00949154513591413,1411,0.141911468875106,1411,0.214522403232736,1411,0.261592584580547,1411,0.200851103432401,1411,0.171630894743297
1421,0.00935405947628436,1421,0.141826658772163,1421,0.21439419888642,1421,0.262514445876442,1421,0.201227364652663,1421,0.170683272336027
1431,0.00915239879631186,1431,0.14072454292379,1431,0.21483981501983,1431,0.263493500886609,1431,0.201313926037227,1431,0.170475816336232
1441,0.00895784064603136,1441,0.140712517807438,1441,0.214998355218067,1441,0.263687944881362,1441,0.201462484858779,1441,0.170180856588323
1451,0.0087902113227184,1451,0.139335250259484,1451,0.215184334097636,1451,0.265222687143823,1451,0.201139449950054,1451,0.170328067226284
1461,0.00857017484971058,1461,0.139588043978881,1461,0.214512689414358,1461,0.26614165382537,1461,0.201670306424122,1461,0.169517131507558
1471,0.008381953832253,1471,0.139935600347078,1471,0.214163561043368,1471,0.267243902978155,1471,0.202006094149358,1471,0.168268887649787
1481,0.00822837040592988,1481,0.138735163140572,1481,0.215318368344793,1481,0.268242967909801,1481,0.200438103900881,1481,0.169037026298023
1491,0.00799069386188043,1491,0.138551598742169,1491,0.215565131600929,1491,0.268992852165762,1491,0.200502706252132,1491,0.168397017377128
1501,0.00786656663473105,1501,0.138207611371343,1501,0.215739096132334,1501,0.269431619464449,1501,0.200499410336977,1501,0.168255696060167
1511,0.00773868643410156,1511,0.137763342528616,1511,0.215932477232344,1511,0.269895195857152,1511,0.200679131107191,1511,0.167991166840595
1521,0.00739834609593982,1521,0.137917687835809,1521,0.216174400547498,1521,0.270420076174214,1521,0.200738663254441,1521,0.167350826092098
1531,0.00717771042383751,1531,0.137828982903348,1531,0.216391305874181,1531,0.270914316276641,1531,0.200444493962065,1531,0.167243190559928
1541,0.00706108067319494,1541,0.137613309213041,1541,0.216586875506062,1541,0.271159162588241,1541,0.200460578371361,1541,0.1671189936481
1551,0.00701023733130109,1551,0.137751643909608,1551,0.216269883764709,1551,0.271431743203389,1551,0.200662089790868,1551,0.166874402000125
1561,0.00684175658405994,1561,0.137915659389463,1561,0.216171221128093,1561,0.271754926334608,1561,0.201066445802796,1561,0.166249990760979
1571,0.00669336174648825,1571,0.138070122369891,1571,0.215879579894299,1571,0.272283318899015,1571,0.201457393692304,1571,0.165616223398003
1581,0.00663308453475315,1581,0.137277975613581,1581,0.216237018294233,1581,0.273408465102275,1581,0.200962159563447,1581,0.165481296891711
1591,0.00650288984132408,1591,0.137494783472801,1591,0.215866613246585,1591,0.274065767224914,1591,0.201279546059019,1591,0.164790400155358
1601,0.00640545120041657,1601,0.137230055030234,1601,0.215805970013045,1601,0.274666194552875,1601,0.2015545385683,1601,0.16433779063513
1611,0.00636487669376664,1611,0.136810498926835,1611,0.216389411964943,1611,0.274955747082574,1611,0.201103788232817,1611,0.164375677099064
1621,0.00612871174665108,1621,0.13603177442978,1621,0.216401021216858,1621,0.275650346063297,1621,0.201943999279815,1621,0.1638441472636
1631,0.00584722612994518,1631,0.136242436118589,1631,0.216379634334796,1631,0.275850070355069,1631,0.202256734036907,1631,0.163423899024694
1641,0.00574956080592293,1641,0.13596647216357,1641,0.215763675143449,1641,0.276882106648711,1641,0.202679498445846,1641,0.162958686792501
1651,0.00566075897921283,1651,0.135752860280554,1651,0.215957321155035,1651,0.277130605918092,1651,0.202527714049733,1651,0.162970739617372
1661,0.00557986881279019,1661,0.135252580028644,1661,0.215871059304068,1661,0.277476330898569,1661,0.202780370697864,1661,0.163039790258065
1671,0.00541068031953081,1671,0.135096077417163,1671,0.215976532548151,1671,0.277383487695566,1671,0.202879447913693,1671,0.163253774105896
1681,0.00527003099640453,1681,0.135207532370467,1681,0.215621603129519,1681,0.278069728418528,1681,0.203381367260684,1681,0.162449737824397
1691,0.00512551168684726,1691,0.134454987257508,1691,0.216015852513663,1691,0.278807560107576,1691,0.203250711318423,1691,0.162345377115982
1701,0.00510253016034847,1701,0.134404147386681,1701,0.216111987857785,1701,0.279391211814246,1701,0.202839657100558,1701,0.162150465680382
1711,0.00499225871808854,1711,0.133352554835279,1711,0.216906343847381,1711,0.280418161243313,1711,0.201584204344089,1711,0.162746477011849
1721,0.00483410405812072,1721,0.132792817218344,1721,0.217422928604057,1721,0.281086005922376,1721,0.201400091947919,1721,0.162464052249183
1731,0.0047213359769788,1731,0.13260975329539,1731,0.217480931513978,1731,0.281392519572746,1731,0.201288066112824,1731,0.162507393528083
1741,0.00463219493827105,1741,0.132265627335961,1741,0.217631940839887,1741,0.281587906333326,1741,0.20126209893894,1741,0.162620231613615
1751,0.00454961774908846,1751,0.132172823107251,1751,0.217300299484601,1751,0.282318339169922,1751,0.201286499899038,1751,0.1623724205901
1761,0.00447676416870779,1761,0.132215107198798,1761,0.21719096735936,1761,0.282641211551796,1761,0.201185224931316,1761,0.162290724790022
1771,0.00438167783119033,1771,0.131988725853904,1771,0.217355160520531,1771,0.282854884130201,1771,0.20100613748492,1771,0.162413414179254
1781,0.00430047267074497,1781,0.132235967205812,1781,0.217046503457186,1781,0.283384728050532,1781,0.201382662289231,1781,0.161649666326494
1791,0.00416127475225631,1791,0.132021313859739,1791,0.217051208906939,1791,0.284091538187895,1791,0.201552863907056,1791,0.161121800386114
1801,0.00409433995743763,1801,0.131187157934721,1801,0.21728352871482,1801,0.285333534672307,1801,0.200939893681219,1801,0.161161545039495
1811,0.00400997373632041,1811,0.130831861491559,1811,0.216873497406295,1811,0.286205105223659,1811,0.201222141762222,1811,0.160857420379944
1821,0.0039215523577426,1821,0.130822360442139,1821,0.216679319524664,1821,0.2866558421827,1821,0.201207528949322,1821,0.160713396543433
1831,0.00386819813560537,1831,0.130753210325893,1831,0.216743121264134,1831,0.286740248675209,1831,0.201266774983366,1831,0.160628446615793
1841,0.00375666278591289,1841,0.130372272214343,1841,0.217181625689165,1841,0.287320367975629,1841,0.200680401731124,1841,0.160688669603825
1851,0.00365729326684261,1851,0.13031133114061,1851,0.217616823765478,1851,0.286949769332252,1851,0.200586595901472,1851,0.160878186593345
1861,0.00360048829398468,1861,0.12966747176367,1861,0.217792887075222,1861,0.287181926594934,1861,0.200748880872613,1861,0.161008345399577
1871,0.00352163062891825,1871,0.129677733986742,1871,0.217810123774298,1871,0.287204654924198,1871,0.200764768664432,1871,0.161021088021412
1881,0.00344848336933997,1881,0.129411179489286,1881,0.217899827050712,1881,0.288033326060231,1881,0.200517077233612,1881,0.160690106796819
1891,0.00334030003009493,1891,0.129334203271934,1891,0.2181290173436,1891,0.28833628381497,1891,0.200397805883326,1891,0.160462389656074
1901,0.00326628343983148,1901,0.128673428217266,1901,0.218448348590821,1901,0.288520807777989,1901,0.200526052654189,1901,0.160565079319904
1911,0.0032321860776692,1911,0.128382598627254,1911,0.21849348776718,1911,0.289055895526786,1911,0.200237574241181,1911,0.16059825775993
1921,0.00319957270456894,1921,0.128137602518716,1921,0.218795734361481,1921,0.289455752570025,1921,0.199855455270256,1921,0.160555882574953
1931,0.00315535198172129,1931,0.128041899792269,1931,0.218812358071817,1931,0.289716120531184,1931,0.199706188297963,1931,0.160568081325046
1941,0.00309090921064369,1941,0.127718883847592,1941,0.218619960986381,1941,0.290416006220423,1941,0.199859340235875,1941,0.160294899499085
1951,0.00300189856429394,1951,0.127561381009021,1951,0.218350359002819,1951,0.29101445953645,1951,0.200106404397756,1951,0.159965497489661
1961,0.00290646315733321,1961,0.127220563721716,1961,0.218125768473118,1961,0.291914074091271,1961,0.199900579211274,1961,0.159932551345288
1971,0.00280394748898876,1971,0.127050549041092,1971,0.218372851978628,1971,0.292485395982923,1971,0.199962355425517,1971,0.159324900082852
1981,0.0027393198413726,1981,0.125560818695535,1981,0.219575220213203,1981,0.293853851154791,1981,0.199251059946436,1981,0.159019730148662
1991,0.00270366728501327,1991,0.125259849838053,1991,0.219952284422738,1991,0.294116274582192,1991,0.19893713938877,1991,0.159030784483235
2001,0.00266982721832374,2001,0.124406811601822,2001,0.220259958931025,2001,0.295012959364694,2001,0.198397202341637,2001,0.159253240542498
2011,0.00262681368331957,2011,0.12412733753539,2011,0.220489928088941,2011,0.295320976682815,2011,0.198277659993293,2011,0.159157284016241
2021,0.00258234629933822,2021,0.124153721018835,2021,0.22035533806435,2021,0.295626986706818,2021,0.198483114249118,2021,0.158798493661541
2031,0.00252019855672028,2031,0.123481548232284,2031,0.220791944844478,2031,0.295969013945583,2031,0.198385887018217,2031,0.158851407402718
2041,0.00247471103612175,2041,0.123062702973099,2041,0.220950511165992,2041,0.296181570240862,2041,0.198365014743295,2041,0.158965489840631
2051,0.00240193501440844,2051,0.122934851706919,2051,0.220902719749416,2051,0.296605393721962,2051,0.198485420440014,2051,0.158669679367281
2061,0.00235807953927816,2061,0.12218965101879,2061,0.22137841292041,2061,0.29699953587912,2061,0.198585647601266,2061,0.158488673041136
2071,0.00230347203922046,2071,0.121942026933823,2071,0.221293784292716,2071,0.297620031161839,2071,0.198673198591724,2071,0.158167486980679
2081,0.0022682975325123,2081,0.121772059659555,2081,0.221349435400512,2081,0.29794001901764,2081,0.19872316105961,2081,0.157947027330172
2091,0.00223784882375287,2091,0.121329984161824,2091,0.221637779276914,2091,0.298573798307988,2091,0.198327956333424,2091,0.157892633096098
2101,0.00215516485192037,2101,0.120460501368626,2101,0.221685679369078,2101,0.300116881090572,2101,0.198044517837281,2101,0.157537255482523
2111,0.00210986430825598,2111,0.120083479911589,2111,0.222268848894951,2111,0.300906372859954,2111,0.197587244111314,2111,0.157044189913936
2121,0.00205794641687039,2121,0.120155787594529,2121,0.222036855993787,2121,0.301583638215439,2121,0.197543549538263,2121,0.156622222241112
2131,0.00199994023437429,2131,0.119786959485808,2131,0.222268192674134,2131,0.30189785342714,2131,0.197261649726986,2131,0.156785404451558
2141,0.00193980486588204,2141,0.11928612780491,2141,0.222617899370626,2141,0.302621840151394,2141,0.196760546967009,2141,0.156773780840179
2151,0.00189387192775558,2151,0.118394659051015,2151,0.222780438564233,2151,0.303591552519286,2151,0.196580318564207,2151,0.156759159373503
2161,0.00188003378174079,2161,0.118500985328247,2161,0.222613728743049,2161,0.303864197922696,2161,0.196756860763135,2161,0.156384193461132
2171,0.00185535277710771,2171,0.118593250795817,2171,0.222420593661962,2171,0.304100788126748,2171,0.196910056651807,2171,0.156119957986558
2181,0.00182803999505442,2181,0.117716269884104,2181,0.222234436864364,2181,0.305350608241446,2181,0.197394105619481,2181,0.15547653939555
2191,0.00179192717192188,2191,0.11740274247993,2191,0.222373498405967,2191,0.305793282869955,2191,0.197192726035836,2191,0.15544582303639
2201,0.00176292099668584,2201,0.116552883317159,2201,0.222405299659,2201,0.306845646698656,2201,0.197220926229752,2201,0.155212323098746
2211,0.00172539425746562,2211,0.115869903998039,2211,0.222929509857284,2211,0.307568883139268,2211,0.196711858310092,2211,0.155194450437852
2221,0.00167485864011542,2221,0.11538313882495,2221,0.223092076331022,2221,0.308300295328422,2221,0.196369793889156,2221,0.155179836986333
2231,0.00163154452026306,2231,0.115304169572986,2231,0.223122973548779,2231,0.308342993489272,2231,0.196396990194747,2231,0.155201328673953
2241,0.00159933796046973,2241,0.115093526571241,2241,0.22326601220148,2241,0.308540664601559,2241,0.196199634235222,2241,0.155300824430028
2251,0.00157908710744261,2251,0.115047966205908,2251,0.22317763120052,2251,0.308672499944717,2251,0.19628346774268,2251,0.155239347798732
2261,0.00155510741814606,2261,0.114519777655683,2261,0.223252893587576,2261,0.309030861451768,2261,0.196349660587556,2261,0.155291699299271
2271,0.00152802348012152,2271,0.114487275184025,2271,0.22337332040038,2271,0.309197558514926,2271,0.196293933538403,2271,0.155119888882145
2281,0.00149400895707418,2281,0.114266099399478,2281,0.223309111728757,2281,0.309617971414189,2281,0.196237508837828,2281,0.155075299662674
2291,0.00146690466157085,2291,0.114243278729695,2291,0.222713867171664,2291,0.310577034324293,2291,0.19684536798579,2291,0.154153547126988
2301,0.00145624517747465,2301,0.113599973723275,2301,0.222556208310944,2301,0.311637129357033,2301,0.196706021402442,2301,0.154044422028831
2311,0.00144274752673826,2311,0.113383900447507,2311,0.22249888364253,2311,0.312070185176989,2311,0.196979367160582,2311,0.153624916045653
2321,0.00140262284919983,2321,0.113265805217857,2321,0.22245016933545,2321,0.312515918563795,2321,0.196774202904377,2321,0.153591281129321
2331,0.00136939805440064,2331,0.112510926794844,2331,0.221878912209791,2331,0.314289762741085,2331,0.196754144995457,2331,0.153196855204421
2341,0.00134943077387314,2341,0.111878823317943,2341,0.222090028116905,2341,0.314847860572019,2341,0.196617405332373,2341,0.153216451886887
2351,0.00133097090089777,2351,0.111443721247738,2351,0.222138674607992,2351,0.315176148587203,2351,0.19666047231263,2351,0.153250012343537
2361,0.00129345743467255,2361,0.111376488080458,2361,0.222187473708962,2361,0.315245386025147,2361,0.196865653559328,2361,0.153031541191433
2371,0.0012718109589231,2371,0.110873088881773,2371,0.221912680824691,2371,0.316154006487723,2371,0.196946135153917,2371,0.152842277692973
2381,0.00125871276461128,2381,0.11054714833754,2381,0.222172815664181,2381,0.316524614744205,2381,0.196852666033445,2381,0.152644042456018
2391,0.00123556230800885,2391,0.11040599275362,2391,0.222071845927653,2391,0.317162997426585,2391,0.196925231595443,2391,0.152198369988691
2401,0.0012089215070862,2401,0.110271456192019,2401,0.221801237586254,2401,0.317821225307763,2401,0.197009327340903,2401,0.151887832065975
2411,0.00118509889000111,2411,0.110164494565293,2411,0.221768562810186,2411,0.318036082312066,2411,0.19698030479926,2411,0.151865456623195
2421,0.00115981229685189,2421,0.110055505724846,2421,0.221914188391951,2421,0.318244922505293,2421,0.196785426630068,2421,0.151840144450989
2431,0.00112349180544202,2431,0.109544562927388,2431,0.221794884555888,2431,0.319385606630423,2431,0.196517806226128,2431,0.151633647854731
2441,0.0011072521076571,2441,0.109032808316555,2441,0.221851709251311,2441,0.319730505615964,2441,0.196730022401814,2441,0.151547702306699
2451,0.00108665615953256,2451,0.108512556495298,2451,0.221886284839561,2451,0.32030721013509,2451,0.196760682775241,2451,0.151446609595278
2461,0.00107647804706834,2461,0.107761956567722,2461,0.222172721639889,2461,0.32045681429389,2461,0.197014684506106,2461,0.151517344945325
2471,0.00105481968061298,2471,0.107434954174201,2471,0.222412029022924,2471,0.320801985748956,2471,0.196740464878381,2471,0.151555746494926
2481,0.00103267515699303,2481,0.107277992409842,2481,0.222453000272453,2481,0.32112530053388,2481,0.196776707084859,2481,0.151334324541974
2491,0.00100790498403256,2491,0.106881738894181,2491,0.222912028315457,2491,0.321787937217057,2491,0.195888563560927,2491,0.151521827028346
2501,0.000972315633620004,2501,0.106910491023863,2501,0.222971993615537,2501,0.32213955432491,2501,0.195941259310837,2501,0.151064386091233
2511,0.000965311361024691,2511,0.10640276511427,2511,0.22319541545165,2511,0.322727881177298,2511,0.195492871648406,2511,0.151215755247351
2521,0.00095583245640369,2521,0.106403774670468,2521,0.223197533143937,2521,0.322730943239946,2521,0.195494726497197,2521,0.151217189992048
2531,0.000938605713518462,2531,0.106133034725473,2531,0.223363836026801,2531,0.323237364337972,2531,0.194997298359309,2531,0.151329860836927
2541,0.000915287708355266,2541,0.106083888624042,2541,0.223444252652706,2541,0.323353737958111,2541,0.195067502314764,2541,0.151135330742022
2551,0.000886475169425028,2551,0.106008973962816,2551,0.223470329303274,2551,0.323924298644497,2551,0.194929748919393,2551,0.150780174000594
2561,0.000854701409164409,2561,0.105023703462641,2561,0.22340703821918,2561,0.32463321316169,2561,0.195839362982934,2561,0.150241980764391
2571,0.000843612143872428,2571,0.105121826538566,2571,0.223064253546158,2571,0.324936516210171,2571,0.196022334636472,2571,0.150011456924762
2581,0.000829228724756001,2581,0.105304386525343,2581,0.222717130169228,2581,0.325500817726382,2581,0.1963627571348,2581,0.149285679719491
2591,0.000797640493613657,2591,0.10502881258992,2591,0.222683508998769,2591,0.326793884176597,2591,0.19665659556108,2591,0.148039558180021
2601,0.000776312437056961,2601,0.104431687594703,2601,0.222696945121391,2601,0.327621628581463,2601,0.196668461289908,2601,0.147804964975479
2611,0.000758740054242649,2611,0.103676634533096,2611,0.223097723523214,2611,0.327941186521292,2611,0.196698314441413,2611,0.147827400926742
2621,0.000749592400068945,2621,0.103358295529064,2621,0.222779152439341,2621,0.328552891607699,2621,0.197065213642784,2621,0.147494854381043
2631,0.000725763955559416,2631,0.103252319038563,2631,0.222733993392737,2631,0.32875678932515,2631,0.197187510990569,2631,0.14734362329742
2641,0.000707399380654593,2641,0.102901348237013,2641,0.222525709875046,2641,0.329532568605157,2641,0.197490194654059,2641,0.14684277924807
2651,0.000691025983706996,2651,0.102525122561013,2651,0.222809810678783,2651,0.330496921753021,2651,0.196930167532422,2651,0.146546951491054
2661,0.000678549337324882,2661,0.10217672938571,2661,0.222968448325559,2661,0.330732231202698,2661,0.197395075107471,2661,0.146048966641238
2671,0.000665966765119167,2671,0.101778903991328,2671,0.223016289734126,2671,0.331621085602329,2671,0.197437429344173,2671,0.145480324562925
2681,0.000656952536042781,2681,0.101481400501774,2681,0.223281463728164,2681,0.33174221534931,2681,0.197184662241505,2681,0.145653305643205
2691,0.000648522095731457,2691,0.101423698174507,2691,0.223338266452019,2691,0.331826610449266,2691,0.197072543036839,2691,0.145690359791637
2701,0.000642330499002722,2701,0.101119066407287,2701,0.223585766099454,2701,0.332194335024192,2701,0.196966410865576,2701,0.145492091104488
2711,0.000638311157370914,2711,0.101150209501855,2711,0.223470606157498,2711,0.332296645695742,2711,0.197027073446613,2711,0.145417154040922
2721,0.000612686127620359,2721,0.101168757860135,2721,0.223879845734836,2721,0.332905177355336,2721,0.197063203166631,2721,0.144370329755443
2731,0.000603711266564919,2731,0.100925255456501,2731,0.22389318770998,2731,0.33319916968658,2731,0.197237231912479,2731,0.144141443967895
2741,0.000593365692250777,2741,0.100759298755919,2741,0.224262201045519,2741,0.333199353639711,2741,0.197399759420829,2741,0.14378602144577
2751,0.000577236404802153,2751,0.100553758753991,2751,0.224358069543391,2751,0.333341791024952,2751,0.19732165660663,2751,0.143847487666233
2761,0.000568601778664208,2761,0.100197649964176,2761,0.22467037138629,2761,0.33380579597857,2761,0.196946805096908,2761,0.143810775795391
2771,0.000548843342998991,2771,0.100200382584838,2771,0.224861512547509,2771,0.333814899631356,2771,0.197114360083319,2771,0.143460001809979
2781,0.000540895176857878,2781,0.100058450697572,2781,0.224543000601487,2781,0.334441400242288,2781,0.197159459765824,2781,0.143256793515971
2791,0.000533875325441976,2791,0.0999045435296769,2791,0.224567005811741,2791,0.335028243560035,2791,0.196694223108412,2791,0.143272108664693
2801,0.000521576974463771,2801,0.0995504737014377,2801,0.224879010669356,2801,0.33549371906055,2801,0.196320050363825,2801,0.143235169230368
2811,0.000511696857530226,2811,0.0995313097531955,2811,0.224835720370868,2811,0.335705350017774,2811,0.196443889940605,2811,0.142972033060028
2821,0.000495751743570252,2821,0.0994118129822714,2821,0.224381013218645,2821,0.336408111611646,2821,0.196855123247414,2821,0.142448187196453
2831,0.000490212997499671,2831,0.0992769281186696,2831,0.224445758140796,2831,0.336782283056413,2831,0.196749908368561,2831,0.142254909318061
2841,0.000470717709571381,2841,0.0986008690209507,2841,0.224574860006985,2841,0.338644366043757,2841,0.196539258688427,2841,0.141169928530308
2851,0.000456778712151291,2851,0.0985587881083303,2851,0.224479015871385,2851,0.338778583034521,2851,0.196617154293708,2851,0.141109679979904
2861,0.000440744129819095,2861,0.097717621789968,2861,0.224218068626198,2861,0.339780308867399,2861,0.19736091324472,2861,0.140482343341896
2871,0.000436562865436896,2871,0.0971098011748255,2871,0.224480234339041,2871,0.339897700235437,2871,0.197429099855298,2871,0.140646601529961
2881,0.000429621166262787,2881,0.0970720208390405,2881,0.224577681190093,2881,0.340045249798833,2881,0.197514803811121,2881,0.140360623194649
2891,0.000425277624171253,2891,0.0967254541096993,2891,0.224513893495814,2891,0.34050876953152,2891,0.197621303795693,2891,0.140205301443102
2901,0.000414032868228855,2901,0.0957310167124548,2901,0.224966225306918,2901,0.341194798115412,2901,0.197206151641286,2901,0.140487775355699
2911,0.000403749202884809,2911,0.0958448766356953,2911,0.22486330624212,2911,0.341600606126834,2911,0.197440703389085,2911,0.139846758403382
2921,0.000392005548837891,2921,0.0953836310699888,2921,0.224519187531531,2921,0.343048769123967,2921,0.197138550755098,2921,0.139517855970577
2931,0.000385303023054198,2931,0.0948393958281681,2931,0.22471301803486,2931,0.343344927845709,2931,0.19730874317802,2931,0.139408612090189
2941,0.000381927393858966,2941,0.0943962134340957,2941,0.224770292062546,2941,0.343715243924443,2941,0.197521551331418,2941,0.139214771853638
2951,0.000372989060123865,2951,0.0937172348349811,2951,0.224627873402093,2951,0.345198112011664,2951,0.197071699913774,2951,0.139012090777364
2961,0.000363038337638253,2961,0.093420630367937,2961,0.224655416752945,2961,0.346379022489654,2961,0.196609758846516,2961,0.138572133205309
2971,0.000356514414493316,2971,0.0929580668669725,2971,0.224464976240012,2971,0.34722676651711,2971,0.196766755019133,2971,0.138226920942278
2981,0.000347487350068017,2981,0.0927168012705474,2981,0.224620745697815,2981,0.347753856123554,2981,0.196579416075856,2981,0.13798169348216
2991,0.000338462599317544,2991,0.0925666481503946,2991,0.224626465522598,2991,0.348335690126557,2991,0.196261059399643,2991,0.13787167420149
3001,0.000336586301600796,3001,0.0925092525933917,3001,0.224487186836766,3001,0.348693272922424,3001,0.196300883035811,3001,0.137672818310006
3011,0.000326357946632339,3011,0.0922438159391514,3011,0.223843066101561,3011,0.349989890954095,3011,0.196544883905043,3011,0.137051985153518
3021,0.000318198269985454,3021,0.0921860686437261,3021,0.223887146054616,3021,0.350058812177486,3021,0.196583588205367,3021,0.136966186648819
3031,0.000306626041099948,3031,0.0917314485514533,3031,0.223701820996651,3031,0.351211538764984,3031,0.196420863968977,3031,0.136627701676835
3041,0.000302153780640645,3041,0.0915165109516074,3041,0.223545371867026,3041,0.351833655504678,3041,0.196606893584524,3041,0.136195414311524
3051,0.000294653124075308,3051,0.0911002317323347,3051,0.223998728659336,3051,0.351677683370415,3051,0.196681563052086,3051,0.136247140061753
3061,0.000280901639173294,3061,0.0909455821425249,3061,0.223434482614953,3061,0.353109415667984,3061,0.196995224444221,3061,0.135234393491144
3071,0.000272860675275237,3071,0.0903275548207899,3071,0.22375031184699,3071,0.353608543082295,3071,0.196949185029921,3071,0.135091544544729
3081,0.000269483636016284,3081,0.0901693518630344,3081,0.223726435876401,3081,0.354153358362409,3081,0.196604241079417,3081,0.135077129182723
3091,0.000265680292799497,3091,0.0894104444066678,3091,0.224230071149428,3091,0.355242890839453,3091,0.195914720959791,3091,0.134936192351861
3101,0.000263830502265721,3101,0.0893009911841291,3101,0.224324568645976,3101,0.355392601195781,3101,0.195836020815537,3101,0.134881987656312
3111,0.000259782381370945,3111,0.0890965022717607,3111,0.224179645333763,3111,0.355748173795213,3111,0.196031956022825,3111,0.134683940195068
3121,0.000254512106240529,3121,0.0889572718542345,3121,0.224013637789141,3121,0.356363652442815,3121,0.196048098642058,3121,0.134362827165512
3131,0.000246366922447265,3131,0.0889927494729852,3131,0.224102978101302,3131,0.356505776111116,3131,0.196287789537837,3131,0.133864339854313
3141,0.000238964667426408,3141,0.088915036836128,3141,0.223723052134667,3141,0.35736916737759,3141,0.196116381846781,3141,0.133637397137407
3151,0.000234094260311072,3151,0.0886945336686495,3151,0.223352006249502,3151,0.358247859816936,3151,0.196275203286696,3151,0.133196302717905
3161,0.000227350064341008,3161,0.088584044291398,3161,0.223441309557134,3161,0.35868622238331,3161,0.196030697519722,3161,0.133030376184095
3171,0.000221477524204885,3171,0.0883806139530866,3171,0.223295483524524,3171,0.359042721243677,3171,0.196225532770985,3171,0.132834170983523
3181,0.000219474220729738,3181,0.0877977347525614,3181,0.223472228186199,3181,0.35962280784194,3181,0.196057823212971,3181,0.132829931785599
3191,0.000215478950119032,3191,0.0875581896655682,3191,0.223413526155141,3191,0.360120705452925,3191,0.196006322440276,3191,0.13268577733597
3201,0.000212051693624343,3201,0.0874517118872303,3201,0.223693541873009,3201,0.360572063343345,3201,0.19609051305191,3201,0.131980118150881
3211,0.000207275289998307,3211,0.0871873807150486,3211,0.223752905286724,3211,0.360964749660529,3211,0.195981167022005,3211,0.131906522025696
3221,0.000204081770015496,3221,0.0865535959135535,3221,0.223962327297771,3221,0.361302595391266,3221,0.196164596015128,3221,0.131812803612266
3231,0.000197013080543218,3231,0.0862105111536587,3231,0.223994563735433,3231,0.362546326815042,3231,0.196192831334198,3231,0.130858753881124
3241,0.000189837308285058,3241,0.0859218109308886,3241,0.223980702086484,3241,0.362822417832183,3241,0.196342238663283,3241,0.130742993178876
3251,0.000185973216201708,3251,0.0858522705981954,3251,0.223799424569504,3251,0.363126076990273,3251,0.196506564559258,3251,0.130529690066568
3261,0.000183238590528193,3261,0.0858525054156884,3261,0.223800036690994,3261,0.363127070188875,3261,0.19650710203111,3261,0.130530047082805
3271,0.000175777616870159,3271,0.0859584516004676,3271,0.223707633064658,3271,0.363575186728867,3271,0.19674960139256,3271,0.129833349596578
3281,0.000172878014548674,3281,0.0853094343081836,3281,0.22422242533542,3281,0.364411839879252,3281,0.196392411233407,3281,0.129491011229189
3291,0.000168302039433338,3291,0.0848479130844629,3291,0.22392910824578,3291,0.365436048041496,3291,0.196297011328559,3291,0.12932161726027
3301,0.000165812016288095,3301,0.0846311013376713,3301,0.223909138739203,3301,0.365704357272905,3301,0.196279505991761,3301,0.129310084642172
3311,0.000163513530005574,3311,0.0845643612626118,3311,0.223916800605623,3311,0.366018027280062,3311,0.196447857811543,3311,0.128889439510154
3321,0.000157662972914262,3321,0.0840601507507135,3321,0.224236752614078,3321,0.366541026012815,3321,0.196566693419119,3321,0.12843771423036
3331,0.00015170787098651,3331,0.0838682737619811,3331,0.224278052444389,3331,0.367817589216812,3331,0.195634313456371,3331,0.128250063249461
3341,0.00014885051774208,3341,0.0834482256526576,3341,0.22462910253347,3341,0.368393313841014,3341,0.195457272984312,3341,0.127923234470805
3351,0.000146198607082643,3351,0.0831849268753506,3351,0.224473974175727,3351,0.369353003133745,3351,0.195322290627061,3351,0.127519606581034
3361,0.000143670289853081,3361,0.082693828258353,3361,0.224623038304573,3361,0.369902627905819,3361,0.19545199629652,3361,0.127184838944883
3371,0.000140401906546436,3371,0.0824249447156927,3371,0.224631049218728,3371,0.370525298485132,3371,0.19529814510816,3371,0.126980160565741
3381,0.000136790743413429,3381,0.0817724364218778,3381,0.225064927876276,3381,0.371546679366732,3381,0.195192764654295,3381,0.126286400937406
3391,0.0001341950963821,3391,0.0816195061873844,3391,0.225014139628589,3391,0.371768723703077,3391,0.195309416074679,3391,0.126154019309889
3401,0.000128914429150054,3401,0.0811657904976634,3401,0.225056329794446,3401,0.372757778026389,3401,0.195024711181094,3401,0.125866476071257
3411,0.000127113163140578,3411,0.0810926896650035,3411,0.225038795712115,3411,0.373035666708266,3411,0.19484906490587,3411,0.125856669845606
3421,0.000126854761673239,3421,0.0810611785605798,3421,0.225136590053649,3421,0.373197775545007,3421,0.194773350198952,3421,0.125704250880139
3431,0.000124276980611056,3431,0.08093174087293,3431,0.225147440036002,3431,0.373830676492949,3431,0.194462338041058,3431,0.125503527576449
3441,0.000121022994169007,3441,0.0804513048467268,3441,0.225104193756821,3441,0.374991506393157,3441,0.194265014748436,3441,0.125066957260691
3451,0.000118936181912131,3451,0.079980463601195,3451,0.225079931175463,3451,0.375568863009363,3451,0.194404029890379,3451,0.124847776141688
3461,0.00011681962023363,3461,0.079795397419272,3461,0.225114329069644,3461,0.375935575574563,3461,0.194273761527704,3461,0.124764116788583
3471,0.000113132554524344,3471,0.0795355812732521,3471,0.225306727204875,3471,0.376566711341055,3471,0.194119966448209,3471,0.124357881178085
3481,0.000110191483390736,3481,0.0795355462239201,3481,0.225306627917862,3481,0.376876635856997,3481,0.194119880904418,3481,0.124051117613413
3491,0.000106831461044469,3491,0.0789731275938553,3491,0.225562469908399,3491,0.377304589839511,3491,0.19386100006302,3491,0.12419198113417
3501,0.000105928385898806,3501,0.0785637936341599,3501,0.225689997949834,3501,0.377828783403252,3501,0.19365154182424,3501,0.124159954802615
3511,0.000104223320302172,3511,0.0781951328170944,3511,0.226115030045691,3511,0.378540331815428,3511,0.193060397198284,3511,0.123984884803201
3521,0.000102681596830366,3521,0.0779313422630936,3521,0.226281614105732,3521,0.379131156502213,3521,0.192884829439247,3521,0.123668376092884
3531,9.9392062524515e-05,3531,0.0775756778140554,3531,0.226550514704562,3531,0.379581695073017,3531,0.192479257635096,3531,0.123713462710745
3541,9.85610191789456e-05,3541,0.0775628691193146,3541,0.226513108439248,3541,0.37983154321382,3541,0.192605951269924,3541,0.123387966938515
3551,9.74702673263429e-05,3551,0.0774659055255015,3551,0.22622993782824,3551,0.380607801338818,3551,0.19236516898019,3551,0.123233716059924
3561,9.44183787600454e-05,3561,0.0769798172764814,3561,0.225923408995197,3561,0.381659646913745,3561,0.192579491632979,3561,0.122763216802838
3571,9.34227893669813e-05,3571,0.0768608974919356,3571,0.22576015178782,3571,0.382012224615711,3571,0.192598797903649,3571,0.122674505411517
3581,9.20619702627276e-05,3581,0.0767454386645273,3581,0.225606646596921,3581,0.382381456801421,3581,0.192784953399554,3581,0.122389442567314
3591,8.88652089391556e-05,3591,0.0766863823380087,3591,0.225618677061334,3591,0.382716742918794,3591,0.192795233648634,3591,0.12209409882429
3601,8.66838091268918e-05,3601,0.0764220989690151,3601,0.225582643189257,3601,0.383286087406665,3601,0.192447363106897,3601,0.122175123519038
3611,8.42433990654668e-05,3611,0.0758772087243273,3611,0.226011402353082,3611,0.383382922450015,3611,0.192337599997212,3611,0.122306623076298
3621,8.09968098581642e-05,3621,0.0754570938853611,3621,0.226058812314733,3621,0.384411433469546,3621,0.192061503073403,3621,0.121930160447099
3631,8.00400246549625e-05,3631,0.0754299986920082,3631,0.226163724266444,3631,0.384589835511617,3631,0.192150637166118,3631,0.121585764339157
3641,7.93413385457098e-05,3641,0.0754516417214415,3641,0.226042478400495,3641,0.384700185362792,3641,0.192205770693467,3641,0.12152058248326
3651,7.83605240978135e-05,3651,0.0751348297658067,3651,0.226207789409477,3651,0.38498152706568,3651,0.192188075289045,3651,0.121409417945893
3661,7.6468391918152e-05,3661,0.0747834439543632,3661,0.225892406471524,3661,0.385712655685127,3661,0.192394633951805,3661,0.121140391545263
3671,7.49576885099896e-05,3671,0.0744615062891212,3671,0.226033531400945,3671,0.386589529913997,3671,0.191724136842791,3671,0.121116337864636
3681,7.35998704001095e-05,3681,0.0741429476599166,3681,0.226367077353885,3681,0.387160000022359,3681,0.191061112541399,3681,0.121195262552041
3691,7.19608716802772e-05,3691,0.0738165566376942,3691,0.22667287913597,3691,0.388002263255847,3691,0.190376666132293,3691,0.121059673966516
3701,7.028406125793e-05,3701,0.0737774544733705,3701,0.226366400337948,3701,0.388755533971683,3701,0.190432505683432,3701,0.120597821472309
3711,6.84116832076559e-05,3711,0.073728681395357,3711,0.22640303541672,3711,0.388818450065188,3711,0.190463325230131,3711,0.120518096209396
3721,6.77769755459344e-05,3721,0.0735272323835214,3721,0.226529058044405,3721,0.389034877917753,3721,0.19025587453148,3721,0.120585180147295
3731,6.62459824039463e-05,3731,0.0735419311606337,3731,0.226015533793597,3731,0.389753757009398,3731,0.190607439334603,3731,0.120015092719364
3741,6.49579725141927e-05,3741,0.0728878586333751,3741,0.226042829232968,3741,0.390443068037315,3741,0.190630458609945,3741,0.119930827513883
3751,6.38218268468197e-05,3751,0.0729817059211293,3751,0.225218816196021,3751,0.391267717126089,3751,0.19087590623098,3751,0.119592032698933
3761,6.2828320113224e-05,3761,0.072678332187907,3761,0.225393037190497,3761,0.391570387444383,3761,0.190709345447821,3761,0.119586069409279
3771,6.02411360495058e-05,3771,0.0724939421850404,3771,0.225562646684599,3771,0.391865046304069,3771,0.19053892070289,3771,0.119479202987351
3781,5.89484535926532e-05,3781,0.0724132417735444,3781,0.225682776301608,3781,0.392073744856883,3781,0.190326812368825,3781,0.119444476245547
3791,5.7143673707671e-05,3791,0.0719512167809876,3791,0.225724350177031,3791,0.392792075385263,3791,0.190205245276359,3791,0.119269968706652
3801,5.61198671805755e-05,3801,0.0714223055154006,3801,0.225731130885179,3801,0.39377505820587,3801,0.189741833976981,3801,0.119273551549389
3811,5.4425658149852e-05,3811,0.0709978720096728,3811,0.226058190926447,3811,0.394345595757699,3811,0.189392145026861,3811,0.11915177062117
3821,5.34217293554845e-05,3821,0.0709033367100621,3821,0.226129149925021,3821,0.394469379675692,3821,0.189451594661904,3821,0.118993117297965
3831,5.20373287309381e-05,3831,0.0703280043601739,3831,0.225776124340397,3831,0.39580351169596,3831,0.189623505061723,3831,0.118416817213016
3841,5.17383722990391e-05,3841,0.0703280253862773,3841,0.225776191841134,3841,0.395803630030123,3841,0.189623561753839,3841,0.118416852616328
3851,5.13233902894681e-05,3851,0.0701670732530377,3851,0.225816422552733,3851,0.396200147327053,3851,0.189813527222663,3851,0.117951506254224
3861,5.02339789609096e-05,3861,0.0700479022476118,3861,0.225804324733338,3861,0.396505162043898,3861,0.189647189839594,3861,0.117945187156597
3871,4.94068200936036e-05,3871,0.0700380531092545,3871,0.225215743263275,3871,0.396775874496203,3871,0.19008934944391,3871,0.117831572867263
3881,4.78515388222187e-05,3881,0.0697011468395097,3881,0.225242058005892,3881,0.397149005101459,3881,0.190111559935204,3881,0.117748378579113
3891,4.65190518812655e-05,3891,0.0695687568252007,3891,0.225370073728393,3891,0.397701949004663,3891,0.189594338126527,3891,0.117718363263335
3901,4.55186189122803e-05,3901,0.0692595320499843,3901,0.225479176163396,3901,0.398222131225742,3901,0.189218290810346,3901,0.117775351131619
3911,4.49387072859407e-05,3911,0.069226640706662,3911,0.225557682815111,3911,0.398360782992585,3911,0.189284172257616,3911,0.11752578252074
3921,4.38800161077697e-05,3921,0.0688876722037131,3921,0.225008185621202,3921,0.399686641573996,3921,0.189134151023752,3921,0.117239469561229
3931,4.24153467393957e-05,3931,0.0685909862052109,3931,0.224963084062355,3931,0.399935589896995,3931,0.189251954885131,3931,0.117215969603568
3941,4.12920428349074e-05,3941,0.0681067135622928,3941,0.22522102890427,3941,0.4007238716366,3941,0.188846149279264,3941,0.117060944574739
3951,4.08017298122829e-05,3951,0.0679660288371993,3951,0.22494087996648,3951,0.401214950184211,3951,0.188922004997321,3951,0.116915334284976
3961,3.98591078413427e-05,3961,0.0678879765170668,3961,0.225052747522088,3961,0.401414482326867,3961,0.189015959652885,3961,0.116588974873251
3971,3.91233952866054e-05,3971,0.0676295464903722,3971,0.224935421969676,3971,0.401866246331436,3971,0.18938450767871,3971,0.11614515413452
3981,3.80994013820025e-05,3981,0.0672841204991491,3981,0.22507969573446,3981,0.402124003672589,3981,0.189350055366818,3981,0.116124025325601
3991,3.70883390463697e-05,3991,0.0670808788371344,3991,0.224954623876468,3991,0.402562729099381,3991,0.189400674735158,3991,0.115964005112813
4001,3.6281675340868e-05,4001,0.0668760696149734,4001,0.22519270819071,4001,0.403652757706458,4001,0.188822402572632,4001,0.115419780239886
4011,3.55812336679547e-05,4011,0.0667285209099957,4011,0.225251412124797,4011,0.403757983160128,4011,0.188871625382571,4011,0.115354877188841
4021,3.47206829233268e-05,4021,0.0660865990133744,4021,0.225113588316943,4021,0.404508593139372,4021,0.189067058256889,4021,0.115189440590499
4031,3.3886995089889e-05,4031,0.066003604693128,4031,0.225016022251759,4031,0.404666231286368,4031,0.189140738226183,4031,0.115139516547472
4041,3.32562617883293e-05,4041,0.0657961000854242,4041,0.224678182419984,4041,0.405391226211046,4041,0.189323698404374,4041,0.114777536617384
4051,3.28119833010606e-05,4051,0.0657236100327891,4051,0.224615457397469,4051,0.405611783691455,4051,0.189270843547186,4051,0.114745493347801
4061,3.17728680314379e-05,4061,0.0655563313090456,4061,0.224043769581967,4061,0.407252386472052,4061,0.188944576074534,4061,0.11417116369437
4071,3.10445793856493e-05,4071,0.0650097730158424,4071,0.224566062677819,4071,0.408874336259615,4071,0.187832560533594,4071,0.113686222933743
4081,3.01682374823947e-05,4081,0.0649141927576891,4081,0.224420546730257,4081,0.409282621404447,4081,0.188020122425795,4081,0.11333234844433
4091,2.89774661029088e-05,4091,0.0644921455274265,4091,0.224434503313785,4091,0.409982456119334,4091,0.18772252105606,4091,0.113339396517292
4101,2.81506685703291e-05,4101,0.0641655710918823,4101,0.224218924135034,4101,0.410939449773301,4101,0.187696640330119,4101,0.112951264001093
4111,2.7352411127498e-05,4111,0.0638522047146184,4111,0.224413232016107,4111,0.411973225753827,4111,0.187241785415878,4111,0.112492199688442
4121,2.69386325033679e-05,4121,0.0635105088228698,4121,0.224687027354536,4121,0.412815514263277,4121,0.18716185925723,4121,0.111798151669584
4131,2.64767721721976e-05,4131,0.0633012449817812,4131,0.224870279620358,4131,0.413152202051825,4131,0.186852525026177,4131,0.111797271547686
4141,2.543704033435e-05,4141,0.0633184581849894,4141,0.224376669989523,4141,0.413945448951664,4141,0.187057243830231,4141,0.111276742003259
4151,2.48487212458808e-05,4151,0.0632440636944011,4151,0.224482295812367,4151,0.414140314704242,4151,0.187145301449143,4151,0.110963175618601
4161,2.44304951301339e-05,4161,0.0627968351796463,4161,0.224737160149672,4161,0.414610505890037,4161,0.186741911434777,4161,0.111089156850737
4171,2.36663473521534e-05,4171,0.0624562773569549,4171,0.224625009878763,4171,0.415428190826125,4171,0.186341702703211,4171,0.111125152887594
4181,2.30698377020414e-05,4181,0.0619946151772663,4181,0.224622525743197,4181,0.416108054277169,4181,0.186493086656225,4181,0.11075864830844
4191,2.2798486336025e-05,4191,0.0618226657204727,4191,0.224923310592113,4191,0.415979877059711,4191,0.186435639642939,4191,0.110815708498428
4201,2.23158804435815e-05,4201,0.0618739312355684,4201,0.224554627348772,4201,0.416324822112119,4201,0.186590238591191,4201,0.110634064831906
4211,2.18245378358749e-05,4211,0.0617189131221053,4211,0.224730744028484,4211,0.416651342862181,4211,0.186429416362094,4211,0.1104477590873
4221,2.11512141616909e-05,4221,0.0615124251837925,4221,0.225087797893651,4221,0.417313321591613,4221,0.185805694655438,4221,0.110259609461344
4231,2.07438091364947e-05,4231,0.0614300153355918,4231,0.224971345977787,4231,0.417784634957223,4231,0.185862491679229,4231,0.109930768241033
4241,2.01280413783449e-05,4241,0.0611974047588269,4241,0.225043767593709,4241,0.418607695387523,4241,0.185616499253147,4241,0.109514504965416
4251,1.95588184785985e-05,4251,0.0611041852495082,4251,0.224886001638324,4251,0.419003452618579,4251,0.185639115686028,4251,0.109347685989083
4261,1.91581973077327e-05,4261,0.060846078185885,4261,0.225044777439237,4261,0.419990124080384,4261,0.184854966992322,4261,0.109244895104864
4271,1.90072555618184e-05,4271,0.0607155210338851,4271,0.224931891192401,4271,0.420471084417562,4271,0.184762240630617,4271,0.109100255469973
4281,1.85466650817543e-05,4281,0.0603765357646536,4281,0.224598525741469,4281,0.421579421357788,4281,0.184488409528515,4281,0.108938560942493
4291,1.82244997421372e-05,4291,0.0591814410672504,4291,0.225100374278977,4291,0.423217561052039,4291,0.183838318883561,4291,0.10864408021843
4301,1.78098718689935e-05,4301,0.0587949902970564,4301,0.225293326587653,4301,0.42358033612844,4301,0.183844511989686,4301,0.108469025125296
4311,1.75472483888167e-05,4311,0.058695963784698,4311,0.225099081631441,4311,0.423912425834172,4311,0.183988647268592,4311,0.108286334232708
4321,1.70292736880925e-05,4321,0.0587248767989968,4321,0.224839514365578,4321,0.424470490859806,4321,0.184230861515916,4321,0.107717227186015
4331,1.67324049052916e-05,4331,0.0586589064457518,4331,0.224771874276828,4331,0.424692227014574,4331,0.184175438020368,4331,0.107684821837572
4341,1.65037734350084e-05,4341,0.0583355979476718,4341,0.225009835217722,4341,0.4254919298022,4341,0.183613176542038,4341,0.107532956716932
4351,1.62874829051678e-05,4351,0.0580947193572804,4351,0.225004864703876,4351,0.425832901800035,4351,0.183609120488953,4351,0.107442106166951
4361,1.58526926529376e-05,4361,0.0579098788487616,4361,0.225028656720771,4361,0.426228626176663,4361,0.183628535319395,4361,0.107188450241756
4371,1.55365845361087e-05,4371,0.0574602319753032,4371,0.224941646591336,4371,0.427117236181287,4371,0.183406503694888,4371,0.10705884497265
4381,1.51034131979191e-05,4381,0.0575381932736898,4381,0.224506435211882,4381,0.427696743314329,4381,0.183655347263197,4381,0.106588177523704
4391,1.48917176460824e-05,4391,0.0573892614112117,4391,0.22447896433976,4391,0.427996561277329,4391,0.183632874978362,4391,0.106487446275692
4401,1.46085990777754e-05,4401,0.0570445421783477,4401,0.224050808520784,4401,0.429648705781395,4401,0.183131823019467,4401,0.106109511900928
4411,1.43232139825888e-05,4411,0.0570930203316526,4411,0.223688158358059,4411,0.430367936651477,4411,0.182985963690274,4411,0.105850597754555
4421,1.4082610859189e-05,4421,0.0570657231487527,4421,0.223397248631418,4421,0.430870911292296,4421,0.183199820930843,4421,0.105452213385832
4431,1.37833137770136e-05,4431,0.0568735527051935,4431,0.223563167896115,4431,0.4315459951034,4431,0.182733241478237,4431,0.105270259503278
4441,1.33715731596698e-05,4441,0.0567872756075272,4441,0.222490262820741,4441,0.433381261095009,4441,0.182907146746274,4441,0.104420682157289
4451,1.30904832144238e-05,4451,0.056516312123379,4451,0.222708171898721,4451,0.434162943901954,4451,0.182334318034965,4451,0.104265163557766
4461,1.28512696592591e-05,4461,0.0564045035681243,4461,0.222817122048336,4461,0.434733033116491,4461,0.181973598520423,4461,0.104058891476967
4471,1.25170817793932e-05,4471,0.0563112601512536,4471,0.222815288288059,4471,0.435087441059958,4471,0.181972100897827,4471,0.103801392521123
4481,1.22845278250374e-05,4481,0.0562286573276357,4481,0.222855016234892,4481,0.435165017113466,4481,0.182004546507845,4481,0.103734478288337
4491,1.18088418279295e-05,4491,0.0559987338246465,4491,0.222675701830547,4491,0.435889926119952,4491,0.181858101355312,4491,0.103565728027714
4501,1.16907111163449e-05,4501,0.055896759950941,4501,0.222819758092789,4501,0.435813039657103,4501,0.181826023472076,4501,0.103632728115975
4511,1.1312756093019e-05,4511,0.0554876103487109,4511,0.223016958837201,4511,0.436198744482296,4511,0.181986943793905,4511,0.103298429781795
4521,1.10781111508234e-05,4521,0.0554208070501967,4521,0.223299193508632,4521,0.436750767117568,4521,0.181767843925384,4521,0.102750310287067
4531,1.09498777771485e-05,4531,0.0552775369373441,4531,0.223272601868979,4531,0.43705836394911,4531,0.181895860215399,4531,0.10248468715139
4541,1.06971548462121e-05,4541,0.0551698984536223,4541,0.22338878997786,4541,0.437285803340925,4541,0.181691159538167,4541,0.10245365153458
4551,1.05667819385119e-05,4551,0.0551745567940541,4551,0.223407652094006,4551,0.437322726123005,4551,0.181706500861938,4551,0.102377997345059
4561,1.03066655073952e-05,4561,0.054664630544896,4561,0.223724143176725,4561,0.437581925934622,4561,0.181664602768996,4561,0.102354390909254
4571,9.88813443922037e-06,4571,0.0546482951317404,4571,0.223841462361626,4571,0.438171914085357,4571,0.181759866260989,4571,0.101568574025848
4581,9.50405745669921e-06,4581,0.053971956481998,4581,0.223633470579959,4581,0.439570165160596,4581,0.181590976377853,4581,0.101223927342136
4591,9.23329873501733e-06,4591,0.0535686233431154,4591,0.223612692703551,4591,0.440253499135799,4591,0.181424707265332,4591,0.101131244253467
4601,8.99289739182448e-06,4601,0.0533025181929279,4601,0.223235682469655,4601,0.441323832966779,4601,0.181417239722433,4601,0.100711733750814
4611,8.67846237515424e-06,4611,0.0527248418447495,4611,0.2235596283286,4611,0.442692441346188,4611,0.180488059721455,4611,0.100526350296632
4621,8.46104020369861e-06,4621,0.0523863702998466,4621,0.223591991867188,4621,0.443486019378858,4621,0.180068978536919,4621,0.100458178876985
4631,8.33252716876252e-06,4631,0.0523176773177407,4631,0.223666711293509,4631,0.443634222454793,4631,0.180129153548833,4631,0.100243902857955
4641,8.21568957955432e-06,4641,0.0519248895331208,4641,0.223454096907411,4641,0.444308325777848,4641,0.180402860253231,4641,0.0999016118388097
4651,8.0819872174833e-06,4651,0.051714451746169,4651,0.223650332184415,4651,0.445064708099616,4651,0.179819689277635,4651,0.0997427367049478
4661,7.91494099941329e-06,4661,0.0516985612868232,4661,0.223213840233699,4661,0.44602800870413,4661,0.17991246576703,4661,0.0991392090673182
4671,7.66473692064416e-06,4671,0.0516549902035509,4671,0.223025717613296,4671,0.446753947728305,4671,0.179908864433923,4671,0.098648815284005
4681,7.49456365487959e-06,4681,0.0514311164347687,4681,0.222974919455554,4681,0.447388101754653,4681,0.179572021566688,4681,0.0986263462246812
4691,7.30668885862163e-06,4691,0.0514377668471017,4691,0.222636932012067,4691,0.448183170409066,4691,0.179743132432355,4691,0.0979916916105519
4701,7.19267551611073e-06,4701,0.0512641977961294,4701,0.222800761482134,4701,0.448512970189531,4701,0.179431764090935,4701,0.0979831137657537
4711,7.07622966075094e-06,4711,0.0507256919228012,4711,0.223015583167785,4711,0.448945420741546,4711,0.179309337382223,4711,0.0979968905559835
4721,6.99400648429036e-06,4721,0.0505922943586815,4721,0.222979042849518,4721,0.449241494181283,4721,0.179279958178479,4721,0.0979002164255537
4731,6.86990448504652e-06,4731,0.0504778874453372,4731,0.223024864355985,4731,0.449333811924545,4731,0.179316799657651,4731,0.0978397667119964
4741,6.77544379948075e-06,4741,0.0502366306321829,4741,0.222874313548148,4741,0.450140693714348,4741,0.179048313025136,4741,0.0976932736363855
4751,6.64403824239108e-06,4751,0.0500388139658505,4751,0.222728834205515,4751,0.450959086875216,4751,0.17863711574543,4751,0.0976295051697459
4761,6.54163982075355e-06,4761,0.0494707978088392,4761,0.222569472192361,4761,0.451750597461145,4761,0.178803415667405,4761,0.0973991752304282
4771,6.47868921716187e-06,4771,0.0491967977411995,4771,0.222615746031522,4771,0.452588985055123,4771,0.178252723006784,4771,0.0973392694761534
4781,6.39209064572439e-06,4781,0.0489001212955881,4781,0.222735183440701,4781,0.453204699756602,4781,0.177762109646365,4781,0.0973914937700984
4791,6.28162872244233e-06,4791,0.0488125394883923,4791,0.222702581333547,4791,0.4535115083486,4791,0.177589850780273,4791,0.0973772384204646
4801,6.10289857942394e-06,4801,0.048769648444754,4801,0.22250689501535,4801,0.453859568045844,4801,0.17772614692394,4801,0.0971316386715321
4811,5.93036879608798e-06,4811,0.0487359580338502,4811,0.222536286420456,4811,0.45429330746335,4811,0.177603372470788,4811,0.0968251452427601
4821,5.82981107817418e-06,4821,0.0485846919661427,4821,0.222577214976813,4821,0.454751025195976,4821,0.177636037029707,4821,0.0964452010202832
4831,5.65101299925048e-06,4831,0.0484711242059066,4831,0.22223979271668,4831,0.455934239846832,4831,0.17736674462661,4831,0.0959824475909722
4841,5.47679671621879e-06,4841,0.0482703291992403,4841,0.222231896968028,4841,0.456669218282775,4841,0.176923011858361,4841,0.0959000668948798
4851,5.3516294860043e-06,4851,0.048108210953349,4851,0.222215966833,4851,0.457012508579808,4851,0.176764769464759,4851,0.0958931925395976
4861,5.18922194450244e-06,4861,0.0479722124331752,4861,0.222318561691685,4861,0.457223506621052,4861,0.176700872471467,4861,0.0957796575606768
4871,5.00763526041136e-06,4871,0.0478825076987139,4871,0.221902841287499,4871,0.458250651482097,4871,0.176515689411454,4871,0.0954433024849761
4881,4.92277242971221e-06,4881,0.0476558438359786,4881,0.22103427338564,4881,0.45947267769964,4881,0.176840784638025,4881,0.0949914976682866
4891,4.80721377820676e-06,4891,0.0475047295499831,4891,0.220878145562949,4891,0.459904627457086,4891,0.176861392786248,4891,0.0948462974299556
4901,4.76942167770537e-06,4901,0.047286705458319,4901,0.220771168614942,4901,0.460439262110564,4901,0.17677573427996,4901,0.0947223601145366
4911,4.64897307792077e-06,4911,0.047012126539768,4911,0.220575909316632,4911,0.461169431197717,4911,0.176910386945639,4911,0.0943274970271657
4921,4.54631797382911e-06,4921,0.0469299058071092,4921,0.220734544946081,4921,0.461121380239783,4921,0.176891953994567,4921,0.0943176686944856
4931,4.42601405766363e-06,4931,0.0465996005097555,4931,0.22081071302324,4931,0.461660347418601,4931,0.176807398250656,4931,0.0941175147836908
4941,4.31541838671783e-06,4941,0.0466094742841377,4941,0.220494210264453,4941,0.46251896566603,4941,0.176699354909288,4941,0.0936736794577053
4951,4.24809518200649e-06,4951,0.0463759459155332,4951,0.220112997586963,4951,0.463242039837589,4951,0.176829982178891,4951,0.0934347863858429
4961,4.17493101976734e-06,4961,0.0462194755176206,4961,0.219731783660453,4961,0.463964850133362,4961,0.176960174223662,4961,0.0931195415338825
4971,4.04398157857245e-06,4971,0.0457758953868239,4971,0.22014531202167,4971,0.465603891076996,4971,0.175406164659955,4971,0.0930646928729762
4981,3.95168243609252e-06,4981,0.045774031811093,4981,0.219955223653905,4981,0.465968330191469,4981,0.175543459189805,4981,0.0927550034712912
4991,3.81638471157021e-06,4991,0.0456114136649236,4991,0.219534918182871,4991,0.46699596605229,4991,0.175352296930899,4991,0.0925015887843058
5001,3.72726598557752e-06,5001,0.0453603440718951,5001,0.219588087872439,5001,0.467493718248344,5001,0.175106258422689,5001,0.092447864118647
5011,3.60139878654638e-06,5011,0.0448135283161107,5011,0.219455414819432,5011,0.469138101086305,5011,0.17442521655461,5011,0.0921641378247558
5021,3.53500179198703e-06,5021,0.0446806714106059,5021,0.219888104379814,5021,0.46890374216649,5021,0.174481643885773,5021,0.0920423031555252
5031,3.46608145904706e-06,5031,0.044646854454965,5031,0.219721680151238,5031,0.469320835869469,5031,0.17463684673106,5031,0.0916703167118095
5041,3.38199229483441e-06,5041,0.0446896144026049,5041,0.219570348594914,5041,0.469770321832435,5041,0.174660275784075,5041,0.0913060573936758
5051,3.35922349928465e-06,5051,0.0445718125427128,5051,0.219713782531558,5051,0.470077198453116,5051,0.174343319155862,5051,0.0912905280932526
5061,3.26203662655877e-06,5061,0.0445840505914223,5061,0.219412601928684,5061,0.470593466956153,5061,0.174391188468557,5061,0.0910154300185572
5071,3.19127161743108e-06,5071,0.0445603865715678,5071,0.219296143596623,5071,0.470731001474743,5071,0.174442155619265,5071,0.0909671214661834
5081,3.17578233051493e-06,5081,0.0444903507590288,5081,0.219312222092259,5081,0.47076551483293,5081,0.174454945481375,5081,0.0909737910520756
5091,3.06616132051085e-06,5091,0.0442465482838503,5091,0.219190276504992,5091,0.471278960566178,5091,0.174357942174513,5091,0.0909232063091465
5101,3.06441895548769e-06,5101,0.0442214049107311,5101,0.219246113869587,5101,0.471399015960816,5101,0.174258862201805,5101,0.0908715386381056
5111,3.0235809521224e-06,5111,0.0439565217987285,5111,0.21937267530366,5111,0.471671134514837,5111,0.174072649898729,5111,0.0909239949030926
5121,2.95099001880111e-06,5121,0.0435057466774123,5121,0.218917581760952,5121,0.473412556007325,5121,0.173425793531061,5121,0.090735371033231
5131,2.89722267328064e-06,5131,0.0434578112904561,5131,0.218856447542172,5131,0.473670083515914,5131,0.173377363202539,5131,0.0906353972262454
5141,2.85368574155384e-06,5141,0.0434436960825344,5141,0.219145836210633,5141,0.473126629676456,5141,0.173749575435,5141,0.0905314089096353
5151,2.76891564623496e-06,5151,0.043171513900523,5151,0.219211623308324,5151,0.474048425266405,5151,0.173230430692904,5151,0.0903352379161975
5161,2.6452461591856e-06,5161,0.0429408053034082,5161,0.219119670894449,5161,0.47463029793299,5161,0.173157765949956,5161,0.0901488146730368
5171,2.60691306284426e-06,5171,0.0428795606580331,5171,0.219167659519622,5171,0.474734245038105,5171,0.173195688620669,5171,0.0900202392505074
5181,2.53072004107233e-06,5181,0.0425267675448068,5181,0.219341495658071,5181,0.475502026151667,5181,0.172905563019629,5181,0.0897216169057852
5191,2.44475411905637e-06,5191,0.0423177676509783,5191,0.218803174238241,5191,0.476683447715448,5191,0.172765389960426,5191,0.0894277756807873
5201,2.37447965345773e-06,5201,0.0421983420746523,5201,0.218725137375161,5201,0.476905830530471,5201,0.17284598863433,5201,0.0893223269057328
5211,2.32237373506773e-06,5211,0.0420265379895279,5211,0.218553037553433,5211,0.478102156438141,5211,0.172284026305425,5211,0.0890319193397385
5221,2.28028080401817e-06,5221,0.0419843007192678,5221,0.218693117755079,5221,0.478408593023197,5221,0.171969267231043,5221,0.0889424409906091
5231,2.2585178382311e-06,5231,0.0419618282831723,5231,0.218576060497269,5231,0.478546264207959,5231,0.172018754663141,5231,0.0888948338306208
5241,2.23447906645767e-06,5241,0.0419618292918854,5241,0.218576065751581,5241,0.478546275711649,5241,0.17201875879827,5241,0.0888948359675483
5251,2.20238344163589e-06,5251,0.0417696484642245,5251,0.218652221734853,5251,0.478713010171082,5251,0.171937108657865,5251,0.0889258085885334
5261,2.16111701966003e-06,5261,0.0414279473615471,5261,0.218836003298453,5261,0.479509914156909,5261,0.171515975427501,5261,0.0887079986385701
5271,2.14762257132059e-06,5271,0.0413730915548473,5271,0.218726202747865,5271,0.479663983862331,5271,0.171571084644285,5271,0.0886634895681006
5281,2.12416180485196e-06,5281,0.0413273325298995,5281,0.218664204326004,5281,0.479922897983739,5281,0.171663695676453,5281,0.0884197453220995
5291,2.08201575084781e-06,5291,0.0409094418971667,5291,0.218961923603742,5291,0.480972069665621,5291,0.171050552471955,5291,0.0881039303457641
5301,2.04242063190705e-06,5301,0.0407975741888116,5301,0.218722945917288,5301,0.482031617906826,5301,0.170582811226156,5301,0.0878630083402859
5311,1.96821494244222e-06,5311,0.0404977570546375,5311,0.218910090486172,5311,0.482841332844788,5311,0.170027550897328,5311,0.0877213005021328
5321,1.88784487802761e-06,5321,0.0405094411827502,5321,0.218973248886252,5321,0.482980638831129,5321,0.170076606050795,5321,0.087458177204196
5331,1.87258985563861e-06,5331,0.0402483029638752,5331,0.218638815350808,5331,0.483833401612557,5331,0.170096643998145,5331,0.0871809634847587
5341,1.83833540275033e-06,5341,0.039937134705858,5341,0.218741607435009,5341,0.484060873773337,5341,0.170036594516387,5341,0.0872219512340059
5351,1.82993070168825e-06,5351,0.0399184985419167,5351,0.218639534402305,5351,0.484233415408239,5351,0.17009720340589,5351,0.0871095183109477
5361,1.76533521877195e-06,5361,0.0398968305971093,5361,0.218341059004689,5361,0.484767967913396,5361,0.170144867415843,5361,0.0868475097337441
5371,1.72508739066881e-06,5371,0.0397978235154918,5371,0.218337723926383,5371,0.485159748022622,5371,0.170142268516402,5371,0.0865607109317097
5381,1.67463760418123e-06,5381,0.0396977519004235,5381,0.218147545494872,5381,0.485535819615689,5381,0.170274154300888,5381,0.086343054050523
5391,1.63172624469479e-06,5391,0.0396149675316444,5391,0.218230859515406,5391,0.485721253474933,5391,0.170339184711181,5391,0.0860921030405902
5401,1.59253576435951e-06,5401,0.0392729321541647,5401,0.218134817130517,5401,0.487108665549266,5401,0.169285994205026,5401,0.0861959984252623
5411,1.55661008700818e-06,5411,0.0391206464351405,5411,0.217826205651541,5411,0.488425572245413,5411,0.169046492773165,5411,0.0855795262846531
5421,1.51365047629825e-06,5421,0.0387361409786667,5421,0.217826253259708,5421,0.489230415925813,5421,0.16890743986653,5421,0.0852982363188068
5431,1.45826634757309e-06,5431,0.0385045329174091,5431,0.21759585119557,5431,0.490728454428166,5431,0.168451238257467,5431,0.0847184649350408
5441,1.42674420126621e-06,5441,0.0385188304910923,5441,0.217318592155901,5441,0.491314921793484,5441,0.168652553573491,5441,0.0841936752418305
5451,1.38320151914591e-06,5451,0.0382769077592406,5451,0.217022877884519,5451,0.492264493006946,5451,0.168700557339523,5451,0.0837337808082519
5461,1.35094631886622e-06,5461,0.0382874473011712,5461,0.217082635107744,5461,0.492400037975668,5461,0.16874700901762,5461,0.0834815196514779
5471,1.30874968769449e-06,5471,0.0382071114364439,5471,0.217162743146028,5471,0.492581743901034,5471,0.168809280197681,5471,0.0832378125691255
5481,1.30042220257958e-06,5481,0.0381519615848316,5481,0.217206564626125,5481,0.492681142447828,5481,0.168704421711136,5481,0.0832546092078765
5491,1.26606511271155e-06,5491,0.0379474876521483,5491,0.217469795525284,5491,0.493278218785499,5491,0.168631034417503,5491,0.0826721975544538
5501,1.23398577779148e-06,5501,0.0378794855749794,5501,0.217437752792117,5501,0.493205537508986,5501,0.168883985647969,5501,0.0825920044901709
5511,1.21199121850736e-06,5511,0.0376045708155116,5511,0.217285806402482,5511,0.494079451705002,5511,0.168765968829101,5511,0.0822629902566846
5521,1.18334326474446e-06,5521,0.0372024543803099,5521,0.217453819395251,5521,0.494461491234969,5521,0.168757498203414,5521,0.0821235534427912
5531,1.14459875098674e-06,5531,0.0370666563321977,5531,0.217732741617926,5531,0.495095723820747,5531,0.168279951222787,5531,0.0818237824075911
5541,1.1213769278724e-06,5541,0.0371613267666849,5541,0.217034701334515,5541,0.495951827201497,5541,0.16815518207517,5541,0.0816958412452048
5551,1.07876845289427e-06,5551,0.0370373145085537,5551,0.217202519324446,5551,0.496335312599139,5551,0.167732034310948,5551,0.0816917404884601
5561,1.05241253598257e-06,5561,0.0369140549788252,5561,0.217014905854952,5561,0.4967236546054,5561,0.167725154703524,5561,0.0816211774447637
5571,1.03214316953212e-06,5571,0.036622704307433,5571,0.217081605298369,5571,0.497285484117386,5571,0.16736291045305,5571,0.0816462636805926
5581,9.94472527650022e-07,5581,0.0363473331869872,5581,0.217051349124717,5581,0.498035394251183,5581,0.167064326416109,5581,0.0815006025484765
5591,9.65212784476915e-07,5591,0.0362493046777481,5591,0.217179855397029,5591,0.498330258449231,5591,0.167025697337538,5591,0.0812139189256689
5601,9.4586370473437e-07,5601,0.0359639496999622,5601,0.2170723781763,5601,0.498904296014186,5601,0.167218097905152,5601,0.0808403323406953
5611,9.34018247060918e-07,5611,0.035866082760308,5611,0.217016907338448,5611,0.499187532322125,5611,0.167175366867362,5611,0.0807531766935102
5621,9.04243966250343e-07,5621,0.0358260114267269,5621,0.217131606071474,5621,0.49945136511839,5621,0.167126100152159,5621,0.080464012987284
5631,8.91502377196359e-07,5631,0.0356718071013463,5631,0.217088639792666,5631,0.499763733823896,5631,0.167093029026563,5631,0.080381898753152
5641,8.65648560945002e-07,5641,0.0356497123947288,5641,0.21695417758859,5641,0.500277093572184,5641,0.166852136151308,5641,0.0802660146446289
5651,8.56355798090438e-07,5651,0.0355000124050391,5651,0.216755643174908,5651,0.500642800023653,5651,0.166974106362249,5651,0.0801265816783533
5661,8.38758075212913e-07,5661,0.0354642276554977,5661,0.216715460376062,5661,0.500962176233175,5661,0.166943152211159,5661,0.079914144766032
5671,8.13790532940646e-07,5671,0.0355018250948074,5671,0.216410150710195,5671,0.501493271826186,5671,0.167120137174553,5671,0.0794738014037254
5681,7.89389247611549e-07,5681,0.0354438644596164,5681,0.216234753199298,5681,0.501912415886115,5681,0.167259814846671,5681,0.0791483622190518
5691,7.70598036460742e-07,5691,0.0354068433651793,5691,0.216364795390051,5691,0.502214262787051,5691,0.166947636055861,5691,0.0790656918038213
5701,7.42671811291057e-07,5701,0.03526594027632,5701,0.216036581985944,5701,0.503106192817415,5701,0.166969033728178,5701,0.0786215085203323
5711,7.23507273744397e-07,5711,0.0352438481455877,5711,0.215901247201878,5711,0.503619430520109,5711,0.16672714255836,5711,0.078507608066792
5721,7.04643319386274e-07,5721,0.0351831054808917,5721,0.21517461737433,5721,0.50440948927226,5721,0.166988697673625,5721,0.078243385555574
5731,6.98734766137736e-07,5731,0.0351185864737944,5731,0.214956893222529,5731,0.504729334356633,5731,0.167094584884775,5731,0.0780999023275026
5741,6.84656419107001e-07,5741,0.0350398249368564,5741,0.215005078535627,5741,0.504842475836495,5741,0.166994526623748,5741,0.0781174094108539
5751,6.5934569002464e-07,5751,0.0350466501455951,5751,0.214693226614334,5751,0.505356613784221,5751,0.167027054540325,5751,0.0778757955698342
5761,6.46853048582706e-07,5761,0.0347239190905764,5761,0.214650967220352,5761,0.506089610001237,5761,0.166994177573433,5761,0.0775406792613531
5771,6.25008077161303e-07,5771,0.034617284014652,5771,0.214697519542674,5771,0.506616206861598,5771,0.166892963356312,5771,0.0771754012166874
5781,6.12519598324304e-07,5781,0.0346024523969973,5781,0.214252527928703,5781,0.507233499724817,5781,0.166958830941438,5781,0.0769520764884464
5791,5.98826696036534e-07,5791,0.0345038513004343,5791,0.213994006165736,5791,0.507874051166462,5791,0.166894694126435,5791,0.0767327984142362
5801,5.78801964054046e-07,5801,0.0344663768515306,5801,0.213937614221431,5801,0.508158323383048,5801,0.166850713846499,5801,0.0765863928955281
5811,5.62775092908131e-07,5811,0.0342369441750964,5811,0.21409367367675,5811,0.508529005796477,5811,0.166560614295401,5811,0.0765791992811828
5821,5.54371826768285e-07,5821,0.0341166203876584,5821,0.214221099892377,5821,0.509250683253437,5821,0.165975246517029,5821,0.0764357955776722
5831,5.38725915719555e-07,5831,0.0339546807416348,5831,0.214436275670445,5831,0.509762203416745,5831,0.165459585249376,5831,0.0763867161958841
5841,5.30035175519421e-07,5841,0.0339614389864661,5841,0.214478956467909,5841,0.509863665062126,5841,0.165356352216324,5841,0.0763390572319995
5851,5.13811818385218e-07,5851,0.0338563249292199,5851,0.214343767350876,5851,0.510381819741946,5851,0.165252125770896,5851,0.0761654483952436
5861,5.05477515560327e-07,5861,0.0338600172342254,5861,0.214014529954719,5861,0.510857809868003,5861,0.165406242506904,5861,0.075860894958633
5871,4.85930568481605e-07,5871,0.033667917080276,5871,0.214030022169499,5871,0.511736547505262,5871,0.165010238363513,5871,0.0755547889508812
5881,4.79997544712356e-07,5881,0.0336700104025389,5881,0.214043329610208,5881,0.511768365021775,5881,0.165020497970746,5881,0.075497316997188
5891,4.61756752898091e-07,5891,0.0333921409376968,5891,0.213679350770057,5891,0.51300511550962,5891,0.164739882033955,5891,0.0751830489919179
5901,4.58726060747622e-07,5901,0.0333921410388981,5901,0.213679351417654,5901,0.513005117064382,5901,0.164739882533231,5901,0.0751830492197747
5911,4.4993274326684e-07,5911,0.0331589414521086,5911,0.21306217231216,5911,0.51405592985596,5911,0.16494150304158,5911,0.0747810034054482
5921,4.42144621936308e-07,5921,0.033125848637359,5921,0.212674404492165,5921,0.514812602326277,5921,0.16504837916304,5921,0.0743383232365374
5931,4.31101811853481e-07,5931,0.0331060164316162,5931,0.212722103560205,5931,0.514928065592319,5931,0.164949565893411,5931,0.0742938174206368
5941,4.24560961074314e-07,5941,0.0330087700155646,5941,0.212446702862411,5941,0.516382292797308,5941,0.164329718788553,5941,0.0738320909752027
5951,4.17164359153745e-07,5951,0.0328636780494222,5951,0.212385186819298,5951,0.516657870309708,5951,0.164282135493874,5951,0.0738107121633388
5961,4.04052311796745e-07,5961,0.0326534037714127,5961,0.21207105476792,5961,0.517595086087961,5961,0.164039151107815,5961,0.0736409002125794
5971,3.96602664837961e-07,5971,0.032637062210441,5971,0.211964922736599,5971,0.517762062639978,5971,0.164092070257521,5971,0.0735434855527963
5981,3.87817541783059e-07,5981,0.0326044869561207,5981,0.211579130611148,5981,0.518524138276462,5981,0.164063278626505,5981,0.0732285777122222
5991,3.79475683505287e-07,5991,0.0322729450863009,5991,0.2118550310865,5991,0.519200296911858,5991,0.163467890248372,5991,0.0732034571912855
6001,3.73779898608746e-07,6001,0.0322630362511464,6001,0.21178998475825,6001,0.519468299177223,6001,0.163417700333159,6001,0.0730606057003235
6011,3.67561264347821e-07,6011,0.0321998373599865,6011,0.211723381618712,6011,0.519732569139399,6011,0.163366309178329,6011,0.0729775351423091
6021,3.60365981244218e-07,6021,0.0320935187395487,6021,0.21172025148807,6021,0.521009873216531,6021,0.162559065649931,6021,0.072616930539938
6031,3.49707359395783e-07,6031,0.0319492165797399,6031,0.211289404899434,6031,0.522093966072973,6031,0.162495550652458,6031,0.0721715120880348
6041,3.35058634751484e-07,6041,0.0318445645787144,6041,0.211117999871204,6041,0.522529937431822,6041,0.162631241563728,6041,0.0718759214958967
6051,3.27279154809743e-07,6051,0.0315954811144456,6051,0.211197962728724,6051,0.523589104049312,6051,0.161891317325506,6051,0.0717258075028579
6061,3.2505313873321e-07,6061,0.0316139174898155,6061,0.210973596468228,6061,0.523894625121357,6061,0.161985783020918,6061,0.071531752846542
6071,3.18278944228227e-07,6071,0.0314688931770838,6071,0.210871875678315,6071,0.524504789527963,6071,0.161774465596956,6071,0.0713796577407379
6081,3.1009608262525e-07,6081,0.0314263723009102,6081,0.210760356465752,6081,0.525091130465051,6081,0.161555875385314,6081,0.0711659552868891
6091,2.99817798000417e-07,6091,0.0314018039057327,6091,0.210422312981334,6091,0.525545097713557,6091,0.161695548428665,6091,0.0709349371529138
6101,2.87229926504471e-07,6101,0.0313731679420904,6101,0.209366968692723,6101,0.527231279828301,6101,0.161681124535625,6101,0.0703471717713343
6111,2.84234359117391e-07,6111,0.0313541497005712,6111,0.209412354054311,6111,0.527345569978389,6111,0.161583114328903,6111,0.0703045277034668
6121,2.76785827361557e-07,6121,0.0310392992830229,6121,0.209195078934465,6121,0.528100900988087,6121,0.161548384736291,6121,0.070116059272307
6131,2.71830318652306e-07,6131,0.0308115253676521,6131,0.209376318266818,6131,0.528558429220576,6131,0.161422382872631,6131,0.0698310724420045
6141,2.6808881112161e-07,6141,0.0307396359105088,6141,0.209404263648512,6141,0.528628975723515,6141,0.161443927859861,6141,0.0697829287687928
6151,2.65771744644733e-07,6151,0.0306248323699472,6151,0.209482584278441,6151,0.528826691632713,6151,0.16137142634908,6151,0.0696941995980747
6161,2.60837501235819e-07,6161,0.0303796096394203,6161,0.209695290187719,6161,0.529799569395803,6161,0.160475060403997,6161,0.0696502095355588
6171,2.5417629276038e-07,6171,0.0303689020868185,6171,0.208932334489189,6171,0.53092227220351,6171,0.160550599083604,6171,0.0692256379605859
6181,2.46357236630197e-07,6181,0.0302202983013273,6181,0.208939328573153,6181,0.531377257094562,6181,0.160291874454003,6181,0.069170995219719
6191,2.40090149244911e-07,6191,0.0300391260975475,6191,0.209058863433827,6191,0.532119082175623,6191,0.15985638081392,6191,0.0689263073889338
6201,2.34279531008499e-07,6201,0.0298232100021259,6201,0.208927458264931,6201,0.533099420395566,6201,0.159493119075303,6201,0.0686565579825432
6211,2.32255751812646e-07,6211,0.0296386869701454,6211,0.208834601020226,6211,0.533740437427369,6211,0.159159998565781,6211,0.0686260437607259
6221,2.29310542311759e-07,6221,0.0296020118957143,6221,0.208747943729047,6221,0.53395829405458,6221,0.159093954077596,6221,0.0685975669325203
6231,2.27282093113191e-07,6231,0.0296070210198228,6231,0.208783267151023,6231,0.534048648162036,6231,0.159120875266727,6231,0.0684399611182983
6241,2.24464563007891e-07,6241,0.0296276336053528,6241,0.208241853674754,6241,0.534860534119044,6241,0.159231656174027,6241,0.068038097962259
6251,2.1889806292602e-07,6251,0.0296152571736311,6251,0.207641483435823,6251,0.535958962758479,6251,0.159165139902535,6251,0.0676189378314691
6261,2.14622245180866e-07,6261,0.0294944601269885,6261,0.207135256530535,6261,0.536857276115908,6261,0.159169664229421,6261,0.0673431283749021
6271,2.07338833871972e-07,6271,0.0293022319939471,6271,0.206633950994848,6271,0.538209524687259,6271,0.158784444276391,6271,0.0670696407087216
6281,2.0277162209343e-07,6281,0.029108468328766,6281,0.20679386705226,6281,0.538626050359033,6281,0.158515409520912,6281,0.0669560019674058
6291,1.97556145950679e-07,6291,0.0290209867218246,6291,0.206682124279499,6291,0.539221967546423,6291,0.158429754411127,6291,0.0666449694849803
6301,1.91237425751975e-07,6301,0.0289853649878417,6301,0.206768547200498,6301,0.539447440057239,6301,0.158235290224892,6301,0.0665631662921033
6311,1.869575545587e-07,6311,0.0288782553519409,6311,0.206854063690225,6311,0.539670547740156,6311,0.158170485742825,6311,0.0664264605172982
6321,1.81120252021205e-07,6321,0.0288417575614733,6321,0.206762753527039,6321,0.539876529890431,6321,0.158230856457699,6321,0.0662879214431052
6331,1.77055622109637e-07,6331,0.0287807057677842,6331,0.206665025343976,6331,0.540065713491054,6331,0.158286303734061,6331,0.0662020746075024
6341,1.73519143758188e-07,6341,0.0287922844232032,6341,0.206748167958161,6341,0.540282985258139,6341,0.158219694451892,6341,0.0659566943894607
6351,1.72726236844723e-07,6351,0.0286135721047451,6351,0.206652178115622,6351,0.540921905027542,6351,0.157886100266675,6351,0.065926071759179
6361,1.69342940679767e-07,6361,0.0285187490797929,6361,0.206816785102043,6361,0.541798558269377,6361,0.157104031929748,6361,0.0657617062760976
6371,1.66300056983602e-07,6371,0.0284946194516877,6371,0.206811960926029,6371,0.542232063670751,6371,0.156971106679286,6371,0.0654900829721893
6381,1.63841984364871e-07,6381,0.028398826083024,6381,0.20662631020614,6381,0.54263790052413,6381,0.156959341671107,6381,0.0653774576736142
6391,1.57843905247149e-07,6391,0.0282982580348916,6391,0.206403651370941,6391,0.543393351441494,6391,0.156919315256625,6391,0.0649852660521419
6401,1.55811778437575e-07,6401,0.0279339383056824,6401,0.20644745312798,6401,0.543956229087817,6401,0.15682347664398,6401,0.0648387470227624
6411,1.51644284492494e-07,6411,0.0277977664623874,6411,0.206118599725476,6411,0.544880831357439,6411,0.156573670055885,6411,0.0646289807545278
6421,1.50932710648842e-07,6421,0.0277814321025995,6421,0.206167113839954,6421,0.545009079904947,6421,0.156610522785156,6421,0.0644317004346326
6431,1.46733664377729e-07,6431,0.0276837827730623,6431,0.206119991657801,6431,0.54533320587294,6431,0.156445899233182,6431,0.0644169737293508
6441,1.39232681889355e-07,6441,0.0273497523013277,6441,0.206162791834746,6441,0.546795025424233,6441,0.155579363955763,6441,0.0641129272512479
6451,1.35772834892707e-07,6451,0.0272919486781073,6451,0.206235714892873,6451,0.546988435520535,6451,0.155506340372672,6451,0.0639774247629782
6461,1.34035877855432e-07,6461,0.0272326539913033,6461,0.205957105192956,6461,0.547600061563129,6461,0.155424143915236,6461,0.0637859013014971
6471,1.31945553242874e-07,6471,0.0272081059812234,6471,0.205771451708874,6471,0.548007865073108,6471,0.155284041762405,6471,0.0637284035288376
6481,1.29423006230399e-07,6481,0.0272204038978156,6481,0.20518776187127,6481,0.549158875136369,6481,0.155354229308535,6481,0.0630786003630036
6491,1.25265739434252e-07,6491,0.02718314132308,6491,0.205244483507764,6491,0.549310683362203,6491,0.155269315780849,6491,0.062992250760365
6501,1.21898380601501e-07,6501,0.0270914471353373,6501,0.20488917566624,6501,0.550621251953606,6501,0.154618238082096,6501,0.0627797652643398
6511,1.20250200039425e-07,6511,0.0269904322830062,6511,0.204629900203622,6511,0.551284126897675,6511,0.154549739632924,6511,0.0625456807325729
6521,1.16678287907384e-07,6521,0.0268876875842888,6521,0.204354942797461,6521,0.551904561287428,6521,0.154596370154798,6521,0.062256321497736
6531,1.13782308054601e-07,6531,0.0267875278058633,6531,0.204265137038764,6531,0.552570947488819,6531,0.154147311529916,6531,0.0622289623543295
6541,1.11779911303673e-07,6541,0.026664984940001,6541,0.204169262292121,6541,0.553677146915863,6541,0.153442145549063,6541,0.0620463485230408
6551,1.09482574285592e-07,6551,0.0266599660759218,6551,0.203459834885998,6551,0.554485008657937,6551,0.153666030605004,6551,0.0617290502925643
6561,1.07861614502543e-07,6561,0.0265696745077259,6561,0.203272098448293,6561,0.554886108531163,6561,0.153650662183451,6561,0.0616213484677524
6571,1.04629062459963e-07,6571,0.026439518604899,6571,0.203277804901435,6571,0.555358629558304,6571,0.153402227974481,6571,0.0615217143318186
6581,1.01376589518773e-07,6581,0.026279722723597,6581,0.202548783277406,6581,0.556564579441338,6581,0.153356174054788,6581,0.0612506391262812
6591,1.0043642156922e-07,6591,0.026294450393229,6591,0.202328935606185,6591,0.556876489096592,6591,0.153315867154486,6591,0.0611841573130862
6601,9.85335708225822e-08,6601,0.0262028913443799,6601,0.20228935831194,6601,0.55722603943499,6601,0.153159755100725,6601,0.0611218572743942
6611,9.63650004052163e-08,6611,0.0261805527783524,6611,0.201950602156287,6611,0.557668302115656,6611,0.153281315902028,6611,0.0609191306826764
6621,9.36147670579623e-08,6621,0.0260477837033221,6621,0.201755098878677,6621,0.558505903333378,6621,0.152881039208502,6621,0.0608100812613543
6631,9.17191909232134e-08,6631,0.0260509545302775,6631,0.201447750650286,6631,0.559033858570103,6631,0.152899649594921,6631,0.0605676949352206
6641,8.99374516052313e-08,6641,0.0260760024558523,6641,0.200978626210125,6641,0.559571368182926,6641,0.153046662213557,6641,0.060327251000087
6651,8.72281240943925e-08,6651,0.026008260226745,6651,0.200786783524432,6651,0.559958310911203,6651,0.153026481347702,6651,0.0602200767617944
6661,8.57529263542279e-08,6661,0.0259287085013696,6661,0.200502442196394,6661,0.560547835886476,6661,0.152935609031027,6661,0.0600853186318063
6671,8.410189985471e-08,6671,0.0258515954055454,6671,0.200400394939557,6671,0.561185637103895,6671,0.152606334962761,6671,0.059955953486342
6681,8.14586307213193e-08,6681,0.0257073921154788,6681,0.200269183430566,6681,0.561742214484048,6681,0.152757688148752,6681,0.0595234403625246
6691,7.87509452095836e-08,6691,0.0256214359519792,6691,0.200257824004622,6691,0.562172902462488,6691,0.152623343189547,6691,0.0593244156404184
6701,7.66719411922414e-08,6701,0.025484648046648,6701,0.200339704875744,6701,0.562865882797764,6701,0.152058638414029,6701,0.0592510491938736
6711,7.4366242004189e-08,6711,0.0253988977583457,6711,0.199994577240735,6711,0.563285480810247,6711,0.152171993130328,6711,0.0591489766941023
6721,7.27876677767325e-08,6721,0.0252308269878279,6721,0.199983736740117,6721,0.563718770864625,6721,0.152163744803757,6721,0.0589028478160045
6731,7.05242086316529e-08,6731,0.025078051804398,6731,0.19992143084075,6731,0.564471643062241,6731,0.15174116674617,6731,0.0587876370222317
6741,6.8220315698842e-08,6741,0.0249884082525612,6741,0.199699321855317,6741,0.565238596513847,6741,0.151447872676124,6741,0.0586257324818353
6751,6.68909303271574e-08,6751,0.0249081637386058,6751,0.199221951407722,6751,0.566212966975071,6751,0.151459395177103,6751,0.0581974558105677
6761,6.52165810328391e-08,6761,0.0248100130832145,6761,0.198763864438379,6761,0.56724079248908,6761,0.151360105273868,6761,0.0578251594988781
6771,6.43228763398027e-08,6771,0.0247740282547606,6771,0.198802585352892,6771,0.568286071758274,6771,0.150395961322097,6771,0.0577412889891003
6781,6.2177869880315e-08,6781,0.0244860641142014,6781,0.1987692079722,6781,0.569126819846211,6781,0.150123365688873,6781,0.0574944802006445
6791,5.99710722452368e-08,6791,0.0243674010654791,6791,0.198621719954666,6791,0.569641529593002,6791,0.150011973195957,6791,0.0573573162198233
6801,5.8750230118131e-08,6801,0.0242675860112939,6801,0.198297183426265,6801,0.571056202807422,6801,0.149397486111646,6801,0.056981482893143
6811,5.65308328518133e-08,6811,0.0241324605645137,6811,0.198332522720117,6811,0.571628303153302,6811,0.149055580045104,6811,0.0568510769861309
6821,5.5517615833714e-08,6821,0.0240536881309897,6821,0.198337085993989,6821,0.572112183674559,6821,0.148691379249724,6821,0.0568056074331229
6831,5.51429217147408e-08,6831,0.0240096331293795,6831,0.198300010506104,6831,0.572476265721207,6831,0.14841904683581,6831,0.0567949886645774
6841,5.4495887667582e-08,6841,0.0239043426494202,6841,0.198244624756425,6841,0.572787655649044,6841,0.148377592979329,6841,0.056685729469895
6851,5.35232600371361e-08,6851,0.0237889524702053,6851,0.198101304664781,6851,0.573316611924029,6851,0.148148328650093,6851,0.0566447487676315
6861,5.23998167185328e-08,6861,0.0237347454139882,6861,0.197812656476783,6861,0.574369257583121,6861,0.147567613771865,6861,0.0565156743544265
6871,5.13439225132492e-08,6871,0.0235647881859285,6871,0.197856517854559,6871,0.574496613574585,6871,0.147600334220448,6871,0.056481694820557
6881,5.05807468465396e-08,6881,0.023502926348024,6881,0.197662244012197,6881,0.57487813881306,6881,0.147576831343604,6881,0.0563798089023677
6891,4.94418951531395e-08,6891,0.0234900413885767,6891,0.197553880059528,6891,0.575036108752345,6891,0.147617383769437,6891,0.0563025365882179
6901,4.83486518558191e-08,6901,0.0232751628235335,6901,0.197689805639664,6901,0.575431758367821,6901,0.147354625634383,6901,0.056248599185947
6911,4.71513606433071e-08,6911,0.023132610093143,6911,0.197777110460952,6911,0.575685883595296,6911,0.147177209951798,6911,0.0562271387474511
6921,4.61872257993178e-08,6921,0.0229978338824134,6921,0.197761016271251,6921,0.576113057195844,6921,0.147044147214813,6921,0.0560838992484529
6931,4.58187858989494e-08,6931,0.0229651071182666,6931,0.197804965188279,6931,0.576241088217463,6931,0.147076825197295,6931,0.0559119684599097
6941,4.48755104776491e-08,6941,0.022922202736022,6941,0.197760714940168,6941,0.576586589246776,6941,0.146922936840573,6941,0.0558075113609509
6951,4.42739179070078e-08,6951,0.0228582063022673,6951,0.197696173463294,6951,0.576873059188891,6951,0.146874986855495,6951,0.0556975299161346
6961,4.33922087620149e-08,6961,0.0228311611225626,6961,0.197787606541814,6961,0.577139858888618,6961,0.14670120854756,6961,0.0555401215072368
6971,4.24640696457676e-08,6971,0.0226203885783081,6971,0.197906884419526,6971,0.577487909096186,6971,0.146548223353025,6971,0.0554365520888851
6981,4.18797258600201e-08,6981,0.0226234817967608,6981,0.197933947138837,6981,0.577566877512244,6981,0.146568263047176,6981,0.0553073886252565
6991,4.13695823395147e-08,6991,0.0226255401743531,6991,0.197951955984921,6991,0.577619426926583,6991,0.146581598431672,6991,0.0552214371128898
7001,4.07051925284524e-08,7001,0.0226130821754752,7001,0.197842960344307,7001,0.577776769209951,7001,0.146621526942248,7001,0.0551456206228258
7011,3.97231416262137e-08,7011,0.0226006259649277,7011,0.197733980349882,7011,0.577934024673044,7011,0.146661433420575,7011,0.0550698958684289
7021,3.89692126022211e-08,7021,0.0223549299755379,7021,0.197363318574974,7021,0.57922966461348,7021,0.146266064162665,7021,0.0547859837041304
7031,3.81485988407158e-08,7031,0.0221378275508823,7031,0.197386701641024,7031,0.579775323701501,7031,0.146042771268222,7031,0.0546573376897712
7041,3.73564476129721e-08,7041,0.0220742800455819,7041,0.196496345238542,7041,0.580973277882715,7041,0.146224119618956,7041,0.0542319398577576
7051,3.6709269226386e-08,7051,0.0219252200879397,7051,0.196135755680964,7051,0.581819636771679,7051,0.146075974298184,7051,0.0540433764519641
7061,3.62511201149443e-08,7061,0.0217766973574271,7061,0.1962556419136,7061,0.582654671480845,7061,0.145325493500659,7061,0.0539874594963483
7071,3.59299520511556e-08,7071,0.0217442556988732,7071,0.196286143467332,7071,0.582745226190996,7071,0.145228488622574,7071,0.0539958500902725
7081,3.49364620064655e-08,7081,0.0216003765075135,7081,0.196275575866121,7081,0.583193698656334,7081,0.144981795830095,7081,0.053948518203475
7091,3.37822994754369e-08,7091,0.0215326946227118,7091,0.196144331394192,7091,0.583763967423591,7091,0.144646528571994,7091,0.0539124442052116
7101,3.32433161996263e-08,7101,0.0213994828901112,7101,0.196218748888741,7101,0.583985448470505,7101,0.144463387828645,7101,0.0539328986786814
7111,3.1549446775668e-08,7111,0.0212496660072433,7111,0.195809705448249,7111,0.584689990511497,7111,0.144518667418521,7111,0.0537319390650428
7121,3.03914084324498e-08,7121,0.0211548720557323,7121,0.195901333012009,7121,0.585445290186748,7121,0.143873975142086,7121,0.0536244992120156
7131,2.9332363814439e-08,7131,0.0210837750707486,7131,0.195886850678842,7131,0.585884069925496,7131,0.143744969651047,7131,0.0534003053415024
7141,2.8180630631987e-08,7141,0.0209339525185445,7141,0.195779848282536,7141,0.586528816563592,7141,0.143430132068443,7141,0.0533272223862543
7151,2.7735887199178e-08,7151,0.0209455706742534,7151,0.195727329169472,7151,0.5868543347911,7151,0.143509734504067,7151,0.0529630031252211
7161,2.75246707297892e-08,7161,0.0209233929113724,7161,0.195842229146075,7161,0.587198842375314,7161,0.14347583286745,7161,0.0525596751751179
7171,2.70717677713634e-08,7171,0.0208347742937493,7171,0.195334067704772,7171,0.588090607107044,7171,0.143575496346023,7171,0.0521650274766435
7181,2.64997338322677e-08,7181,0.0207672152661266,7181,0.195182061142615,7181,0.588601154477565,7181,0.14358190547206,7181,0.0518676371418992
7191,2.55751097756092e-08,7191,0.020679427643116,7191,0.195158535994506,7191,0.589014846552083,7191,0.143328449708497,7191,0.0518187145266879
7201,2.48293836300452e-08,7201,0.0205276350114425,7201,0.195166501847829,7201,0.589523943186401,7201,0.143216365916324,7201,0.0515655292086194
7211,2.4348202075182e-08,7211,0.0204639508425917,7211,0.19520267562751,7211,0.589633210448126,7211,0.143125051941682,7211,0.0515750867918883
7221,2.3917495513734e-08,7221,0.0203684496546,7221,0.195253639854235,7221,0.589787154037911,7221,0.143044626895011,7221,0.0515461056407476
7231,2.35791783212426e-08,7231,0.0202629757168674,7231,0.195525872179827,7231,0.591095812521777,7231,0.141836131547501,7231,0.0512791844548496
7241,2.30389197795181e-08,7241,0.0201107745380417,7241,0.195017995122209,7241,0.591991866952674,7241,0.141817483433363,7241,0.0510618569147931
7251,2.24657866027434e-08,7251,0.0201007714576985,7251,0.194760614242326,7251,0.592672299623761,7251,0.141513783476055,7251,0.0509525087343737
7261,2.20021478937734e-08,7261,0.0200291843721833,7261,0.194867348606763,7261,0.592997100926458,7261,0.141125911931885,7261,0.0509804321605623
7271,2.14335755955313e-08,7271,0.0199994118343044,7271,0.194898275408981,7271,0.593091213686688,7271,0.141148309594692,7271,0.0508627680417592
7281,2.05222140184986e-08,7281,0.0197900105068488,7281,0.194772017180202,7281,0.594172431310827,7281,0.140477524439125,7281,0.0507879960407838
7291,2.01831656172094e-08,7291,0.0197048576684304,7291,0.194573531383894,7291,0.594544898721672,7291,0.140565585239412,7291,0.050611106803426
7301,1.9898210311933e-08,7301,0.0196356499055641,7301,0.194529585190221,7301,0.594900093430035,7301,0.140418207344113,7301,0.050516444231857
7311,1.92866658870693e-08,7311,0.0195723401097876,7311,0.193424148300247,7311,0.596899690875728,7311,0.140080724214119,7311,0.0500230772134522
7321,1.88563311728206e-08,7321,0.0194532604711403,7321,0.193517473022502,7321,0.597187687479846,7321,0.139917780925763,7321,0.0499237792444168
7331,1.86450266480937e-08,7331,0.019235266741577,7331,0.193248334820701,7331,0.597831593415502,7331,0.139953397405352,7331,0.0497313889718416
7341,1.85074116530023e-08,7341,0.019235266744224,7341,0.193248334847295,7341,0.597831593497772,7341,0.139953397424612,7341,0.0497313889786854
7351,1.83319222626861e-08,7351,0.0191629734561464,7351,0.193316020856205,7351,0.598040986425251,7351,0.139772126171023,7351,0.0497078747594524
7361,1.79281283749663e-08,7361,0.0191147830805161,7361,0.193147585667809,7361,0.598504398705233,7361,0.139650343484313,7361,0.0495828711340012
7371,1.74131546105241e-08,7371,0.0189517311382503,7371,0.192765202866011,7371,0.599782934085265,7371,0.139259196057834,7371,0.0492409184394847
7381,1.70473765994148e-08,7381,0.0188926793866819,7381,0.192322806585753,7381,0.60037994176039,7381,0.139397810886889,7381,0.0490067443329083
7391,1.69416512998263e-08,7391,0.0187446258872173,7391,0.192234500740437,7391,0.601093014858038,7391,0.139104615086264,7391,0.0488232264863929
7401,1.6332758810468e-08,7401,0.0185991201927971,7401,0.192002463597338,7401,0.601851835657581,7401,0.138822392723655,7401,0.0487241714958693
7411,1.57768860617782e-08,7411,0.018506463522661,7411,0.191991816722771,7411,0.60231404009427,7411,0.138586357970121,7411,0.0486013059132906
7421,1.55731013674654e-08,7421,0.0184943666316056,7421,0.192024315561155,7421,0.602415994995157,7421,0.138495769940049,7421,0.0485695372989327
7431,1.5234662041863e-08,7431,0.0185295173990157,7431,0.190812168580979,7431,0.604057972094487,7431,0.138416770844651,7431,0.0481835558462058
7441,1.46672130619073e-08,7441,0.0183305601978869,7441,0.190323537213569,7441,0.604995933538201,7441,0.138289786877169,7441,0.0480601675059606
7451,1.43469922979036e-08,7451,0.0182580154676496,7451,0.190352127719777,7451,0.605585085924646,7451,0.13785591996142,7451,0.0479488365795152
7461,1.39124569409061e-08,7461,0.0181327414941975,7461,0.190295044231331,7461,0.605902011194674,7461,0.137814579226706,7461,0.0478556099406342
7471,1.35862974703021e-08,7471,0.0181055918858235,7471,0.190323184499758,7471,0.605991610192401,7471,0.137834958839156,7471,0.0477446409965647
7481,1.3363479721696e-08,7481,0.0180744800894467,7481,0.189996142103172,7481,0.606446005189071,7481,0.137938312606121,7481,0.0475450466487087
7491,1.30687853918308e-08,7491,0.0179102301782616,7491,0.190138428882595,7491,0.606900168352684,7491,0.137587856815219,7491,0.0474633027024555
7501,1.26647164812328e-08,7501,0.0179226881546128,7501,0.18995770818476,7501,0.607322315241341,7501,0.137457083811343,7501,0.0473401919432266
7511,1.22478941074287e-08,7511,0.0178394275091505,7511,0.189698810484988,7511,0.607994102358771,7511,0.137269740411824,7511,0.0471979069873728
7521,1.19511379117719e-08,7521,0.0177983900056394,7521,0.189262430696603,7521,0.608596000443613,7521,0.137292577795506,7521,0.0470505891075002
7531,1.18579499054573e-08,7531,0.0177909195500733,7531,0.188716402537503,7531,0.60934286693446,7531,0.137234952465258,7531,0.0469148466547566
7541,1.16488287409021e-08,7541,0.0176942944805054,7541,0.188465519552586,7541,0.610539701658722,7541,0.136602004305592,7541,0.046698468353765
7551,1.15172650895369e-08,7551,0.0176826600855102,7551,0.188496692511374,7551,0.610640687393427,7551,0.136512185427706,7551,0.0466677630647182
7561,1.12698763410169e-08,7561,0.0175178011513819,7561,0.188592966836459,7561,0.610952570956286,7561,0.136245051250574,7561,0.0466915985354227
7571,1.09511500965624e-08,7571,0.0173906038914299,7571,0.188460529399221,7571,0.611529442961451,7571,0.136037352197528,7571,0.0465820605992208
7581,1.06478163374876e-08,7581,0.0172889036447959,7581,0.188441069399358,7581,0.611969820704214,7581,0.135799560053541,7581,0.0465006355502744
7591,1.02948864283091e-08,7591,0.0171196701915296,7591,0.187983972813065,7591,0.613003100133703,7591,0.135581709925914,7591,0.0463115366409019
7601,1.01140259854432e-08,7601,0.0170840182423337,7601,0.187901573594982,7601,0.613238968928314,7601,0.135522280248389,7601,0.046253148871955
7611,9.96320363323787e-09,7611,0.0170523663529844,7611,0.187707888973568,7611,0.613616195861874,7611,0.135494070211698,7611,0.0461294686366713
7621,9.84876006691312e-09,7621,0.0170238180866124,7621,0.187702389649762,7621,0.614103497030275,7621,0.135155935865047,7621,0.0460143495195435
7631,9.68638626782189e-09,7631,0.016826046252764,7631,0.187672066340289,7631,0.614509901465602,7631,0.135022914397219,7631,0.0459690618577397
7641,9.55804483335792e-09,7641,0.0166441568307647,7641,0.18764050876369,7641,0.615418874722379,7641,0.134335118092172,7641,0.0459613320329497
7651,9.30187227544358e-09,7651,0.0165484605192106,7651,0.187639714477882,7651,0.615923045181108,7651,0.134003234688066,7651,0.0458855358318606
7661,9.11737156556973e-09,7661,0.0165030406259476,7661,0.186970742905299,7661,0.616765718437428,7661,0.134076163393711,7661,0.0456843255202427
7671,9.05746729772396e-09,7671,0.0165029252448928,7671,0.186508305377841,7671,0.61726928953346,7671,0.134185632643596,7671,0.0455338381427423
7681,8.83884974313215e-09,7681,0.0163584456856526,7681,0.186557006484322,7681,0.617430471081576,7681,0.134220671237563,7681,0.0454333966720368
7691,8.70673570109979e-09,7691,0.0163679305671323,7691,0.186204795230234,7691,0.618297195847653,7691,0.133857041659194,7691,0.0452730279890511
7701,8.58499401812767e-09,7701,0.0163126926916062,7701,0.18618841857356,7701,0.618751919901369,7701,0.133515160943279,7701,0.0452317993051918
7711,8.35038480737125e-09,7711,0.0163038060477385,7711,0.186086988956793,7711,0.618924088009692,7711,0.133552311620235,7711,0.0451327970151573
7721,8.16445661890881e-09,7721,0.0160725431598517,7721,0.185573660576353,7721,0.620272595253649,7721,0.133183902242382,7721,0.0448972906033079
7731,7.90572389983937e-09,7731,0.0159260622477323,7731,0.184488824795572,7731,0.62225530494817,7731,0.133060866592493,7731,0.0442689335103088
7741,7.75005165305907e-09,7741,0.0158585505348322,7741,0.18370676351896,7741,0.623711185369419,7741,0.1326059189665,7741,0.0441175738602366
7751,7.4845943065526e-09,7751,0.0158149889837202,7751,0.183202142901138,7751,0.624563122806297,7751,0.132459549492935,7751,0.0439601883313162
7761,7.35175757019001e-09,7761,0.0157661790137919,7761,0.182937638967273,7761,0.625203354340202,7761,0.132268306795857,7761,0.0438245135311187
7771,7.24027995005812e-09,7771,0.015745911329289,7771,0.182552143770481,7771,0.625943434805815,7771,0.132098273694652,7771,0.0436602291594829
7781,7.13021357107737e-09,7781,0.0157250540844906,7781,0.182460459464078,7781,0.626144248760663,7781,0.132031929151386,7781,0.0436383014091689
7791,7.06858319960987e-09,7791,0.015666315408141,7791,0.18267889022053,7791,0.626893831230784,7791,0.13110636165345,7791,0.0436545944185123
7801,6.81230317689237e-09,7801,0.0155140544896532,7801,0.182548847535803,7801,0.627479711243904,7801,0.131013031640149,7801,0.0434443482781879
7811,6.63563780348448e-09,7811,0.0154132260187677,7811,0.182260355209135,7811,0.628037022610114,7811,0.130913698822745,7811,0.0433756907036014
7821,6.42846706252408e-09,7821,0.0153937727822462,7821,0.18233023768879,7821,0.628277825303629,7821,0.13074847091108,7821,0.0432496868857884
7831,6.2342725868264e-09,7831,0.0153904107555667,7831,0.181990566264877,7831,0.628657861959474,7831,0.130827558871279,7831,0.04313359591453
7841,6.16411433455099e-09,7841,0.0153303627958541,7841,0.182028126846589,7841,0.628787609096801,7841,0.130746894177392,7841,0.0431070009192499
7851,5.98178308731013e-09,7851,0.0152991302125108,7851,0.181657280525581,7851,0.629576059207785,7851,0.130695504751159,7851,0.0427720193211818
7861,5.79286447353021e-09,7861,0.0152866986245693,7861,0.181211105647791,7861,0.630100941051869,7861,0.130804466482699,7861,0.0425967824002076
7871,5.71259289299981e-09,7871,0.0152370487080317,7871,0.180920143373471,7871,0.630644601593499,7871,0.130809609025039,7871,0.0423885915873663
7881,5.58223888205938e-09,7881,0.0151864242251819,7881,0.180764871208995,7881,0.631141526791695,7881,0.130589807007649,7881,0.0423173651842398
7891,5.43000105388016e-09,7891,0.0149927628343516,7891,0.179934724640817,7891,0.63291447339851,7891,0.130311477447108,7891,0.041846556249212
7901,5.27020792734902e-09,7901,0.0149153661454075,7901,0.179892109211685,7901,0.633285636339631,7901,0.130173421069383,7901,0.0417334619636853
7911,5.17419394256234e-09,7911,0.0148744528633655,7911,0.179990306384295,7911,0.633631326093427,7911,0.129816351598969,7911,0.0416875578857486
7921,5.10178864120499e-09,7921,0.0147632033649016,7921,0.180120657111111,7921,0.634090208049619,7921,0.129376799632271,7921,0.0416491267403084
7931,4.98014053403295e-09,7931,0.0146745335889382,7931,0.180073410445847,7931,0.634445898571632,7931,0.129236441307383,7931,0.0415697111060603
7941,4.8261018743029e-09,7941,0.0146362900515537,7941,0.17945634170682,7941,0.635402174796589,7941,0.129112012974709,7941,0.0413931756442268
7951,4.70975389258817e-09,7951,0.0145924168141671,7951,0.179508472185937,7951,0.6355867535052,7951,0.129043255893927,7951,0.0412690968910162
7961,4.58363611955123e-09,7961,0.0145447438433404,7961,0.179364397308919,7961,0.636122987767896,7961,0.12883359445821,7961,0.0411342720379994
7971,4.44350476993131e-09,7971,0.0144407093215409,7971,0.179110503376424,7971,0.637317470168379,7971,0.128122833186454,7971,0.0410084795036973
7981,4.34644188172988e-09,7981,0.0143715576238025,7981,0.179135331295922,7981,0.637405813769371,7981,0.128140593302853,7981,0.04094669966161
7991,4.27607639753157e-09,7991,0.0143381323953641,7991,0.179160571091677,7991,0.63749562292336,7991,0.128053200347059,7991,0.0409524689664638
8001,4.18559732247378e-09,8001,0.0142442380180304,8001,0.179310779060222,8001,0.638030098348908,8001,0.127529164348708,8001,0.0408857160385343
8011,4.05231045302057e-09,8011,0.0142054102831964,8011,0.179411748451463,8011,0.638389371288109,8011,0.127286268185321,8011,0.0407071977396001
8021,3.93969830244261e-09,8021,0.0141442840221013,8021,0.17952417843478,8021,0.63878942372048,8021,0.126842917090823,8021,0.0406991927921171
8031,3.88514009244793e-09,8031,0.0140174678607873,8031,0.179532811797377,8031,0.63934619114037,8031,0.126536164110404,8031,0.0405673612059216
8041,3.80494486062815e-09,8041,0.0139905021396915,8041,0.179040006755251,8041,0.640220737050903,8041,0.126292743619356,8041,0.0404560066298535
8051,3.70417684982272e-09,8051,0.0138688744460059,8051,0.178215470639478,8051,0.641482623178696,8051,0.126229573935168,8051,0.0402034540964753
8061,3.63963622304451e-09,8061,0.0136946950005744,8061,0.177870446318446,8061,0.642352192810618,8061,0.126088938830219,8061,0.0399937234005061
8071,3.53120048911906e-09,8071,0.0135852843316449,8071,0.177761409973869,8071,0.643016124170059,8071,0.125700857418845,8071,0.0399363205743814
8081,3.48281228480156e-09,8081,0.0135209967499514,8081,0.17764985787221,8081,0.643671384346442,8081,0.125312148725173,8081,0.039845608823411
8091,3.39705920953566e-09,8091,0.0134955692590154,8091,0.17760791873074,8091,0.644049345576289,8091,0.125076487583853,8091,0.0397706754530438
8101,3.3417778935669e-09,8101,0.0134408854392298,8101,0.177617763885987,8101,0.644085046494576,8101,0.12508342081885,8101,0.0397728800195794
8111,3.21916807670862e-09,8111,0.0133701317071393,8111,0.177703739498947,8111,0.644396814898023,8111,0.124835319607114,8111,0.0396939910696091
8121,3.11946225551941e-09,8121,0.0133347102127796,8121,0.177524960390362,8121,0.644809167531122,8121,0.124709728850148,8121,0.039621429896126
8131,3.03803368332697e-09,8131,0.0132130634320974,8131,0.177213452137296,8131,0.645800513963711,8131,0.124286121493077,8131,0.039486845935785
8141,2.99347202834583e-09,8141,0.013126862723541,8141,0.177074682662905,8141,0.646358007520624,8141,0.123984518891133,8141,0.0394559252083246
8151,2.94080941854372e-09,8151,0.013077652302814,8151,0.177138399805845,8151,0.646590587836094,8151,0.123723234400357,8151,0.0394701227140805
8161,2.87962511476278e-09,8161,0.0129860187396873,8161,0.177059322866043,8161,0.64683415008731,8161,0.123668002701474,8161,0.0394525027258609
8171,2.824070723957e-09,8171,0.0129255873937861,8171,0.177107904463732,8171,0.647544421965202,8171,0.122991225681386,8171,0.0394308576718232
8181,2.71824994631409e-09,8181,0.0129213593922512,8181,0.176467990625693,8181,0.648399162278314,8181,0.12305224104937,8181,0.0391592439361224
8191,2.65228292400549e-09,8191,0.0128805129143877,8191,0.175765409990792,8191,0.649549538883541,8191,0.122865354968999,8191,0.0389391805899982
8201,2.60182816768178e-09,8201,0.012866383380744,8201,0.175717179043972,8201,0.649906035511332,8201,0.122932787985415,8201,0.0385776114767086
8211,2.50554736673062e-09,8211,0.0127944679182831,8211,0.175455653351888,8211,0.650543220046277,8211,0.122749823049189,8211,0.0384568331288156
8221,2.41779800393312e-09,8221,0.0126863438995905,8221,0.17512230290485,8221,0.651448622527737,8221,0.122516609085401,8221,0.0382261191646235
8231,2.35555495727985e-09,8231,0.0126687602771181,8231,0.175023586281961,8231,0.651617544895226,8231,0.122548377969312,8231,0.0381417282208267
8241,2.29988436488128e-09,8241,0.0125746667945479,8241,0.175015401846171,8241,0.652123635053905,8241,0.122240415460567,8241,0.0380458785449241
8251,2.2472387960697e-09,8251,0.012521655697638,8251,0.17485234583319,8251,0.65258952013981,8251,0.122026043613375,8251,0.0380104324687476
8261,2.19617568782929e-09,8261,0.0124607499848582,8261,0.174719464320963,8261,0.653167973936444,8261,0.121732739644405,8261,0.0379190699171541
8271,2.14316844362451e-09,8271,0.0124026057394094,8271,0.174765187752812,8271,0.653338905557934,8271,0.12156430561042,8271,0.0379289931962568
8281,2.10034692419819e-09,8281,0.0123871020791087,8281,0.174690459211882,8281,0.653597315344132,8281,0.121412346277157,8281,0.0379127749873734
8291,2.07169474116025e-09,8291,0.0123699131647954,8291,0.174591703040077,8291,0.653765735244587,8291,0.121443631985948,8291,0.0378290144928973
8301,2.0311904893187e-09,8301,0.012359861116857,8301,0.174593480032564,8301,0.653772389265251,8301,0.121444868037936,8301,0.0378293995162023
8311,2.01295308909836e-09,8311,0.0123095300470461,8311,0.174455965657212,8311,0.654333777154644,8311,0.121349214894617,8311,0.0375515102335269
8321,1.9318325911395e-09,8321,0.0122592506647533,8321,0.173886456677909,8321,0.655426738365355,8321,0.121152356096825,8321,0.0372751962633248
8331,1.88009342019608e-09,8331,0.012168958094358,8331,0.17374610258238,8331,0.655976723034662,8331,0.120954964299044,8331,0.037153250109463
8341,1.83675310721055e-09,8341,0.0120857708920669,8341,0.173841458332256,8341,0.656336737742308,8341,0.120623537611626,8341,0.0371124935849904
8351,1.79589352025983e-09,8351,0.012092430735901,8351,0.173508264857214,8351,0.656698411003777,8351,0.120690007010258,8351,0.0370108845969564
8361,1.72707777032773e-09,8361,0.0119492809499057,8361,0.173156219483092,8361,0.657527340141328,8361,0.120643576066731,8361,0.0367235816318658
8371,1.67279907367362e-09,8371,0.0119414733116018,8371,0.173185574946146,8371,0.657638811849353,8371,0.120564747774923,8371,0.0366693904451769
8381,1.63859758777304e-09,8381,0.0119307013266566,8381,0.173029350303058,8381,0.658128136322454,8381,0.120455990537515,8381,0.0364558198717191
8391,1.60950966858525e-09,8391,0.0118645004830164,8391,0.173063556562855,8391,0.658258242006672,8391,0.1203806739234,8391,0.0364330254145464
8401,1.5656970107512e-09,8401,0.0118593379164497,8401,0.172419621924952,8401,0.659055899457195,8401,0.120427379506777,8401,0.0362377596289301
8411,1.52121104596239e-09,8411,0.0116751341145633,8411,0.172417065869439,8411,0.660675580248427,8411,0.119143828894782,8411,0.0360883893515771
8421,1.50391538238688e-09,8421,0.0116761733673118,8421,0.172432413436999,8421,0.660734389758101,8421,0.119154434387655,8421,0.036002587546018
8431,1.46753285589957e-09,8431,0.0116305961633381,8431,0.17204232748523,8431,0.661413774970824,8431,0.11908075314138,8431,0.0358325467716954
8441,1.43884251472664e-09,8441,0.0115448849927856,8441,0.172044291588449,8441,0.661965985157091,8441,0.118788415558403,8441,0.0356564212644287
8451,1.41403455189586e-09,8451,0.011505713018141,8451,0.171460542626718,8451,0.662986191016506,8451,0.118482851160415,8451,0.0355647007641858
8461,1.3762058851664e-09,8461,0.0114684270926355,8461,0.171186485249856,8461,0.663563066389067,8461,0.118390882608804,8461,0.0353911372834318
8471,1.32946677669731e-09,8471,0.0113746307897216,8471,0.17133070829328,8471,0.664122112185226,8471,0.117809857469281,8471,0.035362689933024
8481,1.2995480896867e-09,8481,0.0113778872603106,8481,0.171238749364573,8481,0.664312245312694,8481,0.117843585538617,8481,0.0352275312242575
8491,1.27161251950421e-09,8491,0.0113554302900317,8491,0.171041500206243,8491,0.664640296268543,8491,0.117804770662013,8491,0.0351580013015572
8501,1.25497509910843e-09,8501,0.0113554302902206,8501,0.171041500209088,8501,0.664640296279601,8501,0.117804770663973,8501,0.0351580013021421
8511,1.22155415634987e-09,8511,0.0112828346191715,8511,0.171070831821525,8511,0.664754274299887,8511,0.117728027550598,8511,0.0351640304872639
8521,1.20250706332915e-09,8521,0.0112263965267957,8521,0.171057848332645,8521,0.665251184765307,8521,0.117332137902701,8521,0.0351324312700447
8531,1.19003942393185e-09,8531,0.0112018278675015,8531,0.171105497392479,8531,0.665436493968106,8531,0.117171767553404,8531,0.0350844120284703
8541,1.16478864442044e-09,8541,0.0111644990857904,8541,0.17053530832715,8541,0.666502595323495,8541,0.11697371683882,8541,0.0348238792599557
8551,1.14308487852487e-09,8551,0.0111200116239017,8551,0.170415946522878,8551,0.66768282727222,8551,0.116124636348928,8551,0.0346565770889869
8561,1.09091783033279e-09,8561,0.0110857546503259,8561,0.169890952955031,8561,0.668371048784728,8561,0.116244333111527,8561,0.0344079094074705
8571,1.04556800513661e-09,8571,0.0109264690796564,8571,0.169949338319322,8571,0.668600743694822,8571,0.116188604491296,8571,0.0343348433693354
8581,1.01365596821945e-09,8581,0.0108667588608021,8581,0.169997302328154,8581,0.668789439763267,8581,0.116030222852928,8581,0.0343162751811925
8591,9.94050608655416e-10,8591,0.0107889740784283,8591,0.170035449146946,8591,0.669490364059594,8591,0.115389477519837,8591,0.0342957342011442
8601,9.78407540174342e-10,8601,0.0107422726394023,8601,0.169997641381759,8601,0.669892682604187,8601,0.115079293928864,8601,0.0342881084673803
8611,9.61781178043166e-10,8611,0.0107173472020913,8611,0.169463645734456,8611,0.670542463039298,8611,0.115096140210948,8611,0.0341804028514259
8621,9.37875525503667e-10,8621,0.0106858285103349,8621,0.169522507107215,8621,0.670775368744215,8621,0.114852152727999,8621,0.0341641419723613
8631,9.15374138145641e-10,8631,0.0106550655519004,8631,0.169452403622047,8631,0.671050113229206,8631,0.114804657346279,8631,0.0340377593351936
8641,8.91998424153223e-10,8641,0.0105901254383248,8641,0.169392849870157,8641,0.671366667852743,8641,0.114764309449564,8641,0.0338860464972136
8651,8.63946436248558e-10,8651,0.0105655747975738,8651,0.169417996068898,8651,0.671466331561519,8651,0.114686905112226,8651,0.0338631915958361
8661,8.48064461065679e-10,8661,0.0105261564965725,8661,0.169203240158127,8661,0.671720089136428,8661,0.114730247078229,8661,0.0338202662825783
8671,8.33005991814086e-10,8671,0.0105022224100705,8671,0.169096658184067,8671,0.671849760765969,8671,0.114752395080555,8671,0.0337989627263326
8681,8.25273047243437e-10,8681,0.0104562420953442,8681,0.169189857991175,8681,0.67222005943882,8681,0.114344072976163,8681,0.0337897666732243
8691,8.14663714918952e-10,8691,0.0104500543111088,8691,0.169089734990336,8691,0.672375477795941,8691,0.114370509509437,8691,0.0337142225785138
8701,7.81127656362752e-10,8701,0.0104408584661753,8701,0.16880193633126,8701,0.672890640744422,8701,0.114458138298475,8701,0.0334084253785393
8711,7.74201050004103e-10,8711,0.0104166433104825,8711,0.168826823752209,8711,0.672989848804429,8711,0.114380824570441,8711,0.0333858587882369
8721,7.52179648762037e-10,8721,0.0104075845911043,8721,0.168402542992393,8721,0.673512453717442,8721,0.114375461569524,8721,0.0333019563773582
8731,7.41090259507818e-10,8731,0.0103644609818576,8731,0.168257851248356,8731,0.674042505724503,8731,0.114089215008738,8731,0.0332459662954556
8741,7.18933638177592e-10,8741,0.0103569937523424,8741,0.168275082500014,8741,0.674111534277751,8741,0.114007017742989,8741,0.0332493710079703
8751,6.99709739166835e-10,8751,0.0103065852416377,8751,0.168008331543516,8751,0.674706984751386,8751,0.114107721453371,8751,0.0328703763103796
8761,6.80720260603979e-10,8761,0.0102860220221963,8761,0.167949389711201,8761,0.675025684050315,8761,0.113880059035491,8761,0.0328588445000769
8771,6.62285589179428e-10,8771,0.0101987307688547,8771,0.167486370077513,8771,0.675940921991507,8771,0.113659621166622,8771,0.0327143553332185
8781,6.38273342469379e-10,8781,0.0100829919553557,8781,0.167091765588826,8781,0.677129476248621,8781,0.11311217172777,8781,0.0325835938411535
8791,6.23039326542449e-10,8791,0.0100801061626237,8791,0.166906501110778,8791,0.677493113873954,8791,0.113079798570624,8791,0.0324404796589815
8801,6.14080954066978e-10,8801,0.010033790713856,8801,0.166824790125324,8801,0.677719060079124,8801,0.113024439062668,8801,0.0323979194049461
8811,5.95363046613396e-10,8811,0.00997937121080569,8811,0.166878769756235,8811,0.677938350178014,8811,0.112875035994464,8811,0.0323284722651186
8821,5.77797469139011e-10,8821,0.0098781693497214,8821,0.166414706210181,8821,0.678841238758514,8821,0.112653838808507,8821,0.032212046295279
8831,5.67276634064209e-10,8831,0.00982687459685934,8831,0.166233309482827,8831,0.67921853173376,8831,0.112623708644938,8831,0.0320975749743394
8841,5.58960942948634e-10,8841,0.00982735463385102,8841,0.165831421883846,8841,0.6798110531308,8841,0.112536540018851,8841,0.0319936297736906
8851,5.45367877651697e-10,8851,0.00972348361161234,8851,0.16557103627591,8851,0.680982083046656,8851,0.111806285302834,8851,0.0319171112176191
8861,5.32689509824941e-10,8861,0.00970288685078048,8861,0.165356369195154,8861,0.681219713207938,8861,0.111845300346358,8861,0.0318757298670799
8871,5.15680756913873e-10,8871,0.00965966536464213,8871,0.164619789646307,8871,0.682665829457984,8871,0.111347085724988,8871,0.0317076292903982
8881,5.03724717327387e-10,8881,0.00964775771551205,8881,0.164552251775238,8881,0.682947677769005,8881,0.111209826101759,8881,0.0316424861347611
8891,4.89331600760388e-10,8891,0.00957482577188705,8891,0.164116861698909,8891,0.683949771162172,8891,0.111006910577196,8891,0.0313516303005051
8901,4.74692082935587e-10,8901,0.00952059338456132,8901,0.163456163604177,8901,0.685132657864366,8901,0.110742181595548,8901,0.0311484030766563
8911,4.61672495309276e-10,8911,0.0095066039886591,8911,0.163350387055606,8911,0.685253111130132,8911,0.110761651193556,8911,0.0311282461703746
8921,4.52918832783948e-10,8921,0.00944999257238586,8921,0.163315947427119,8921,0.685672802225719,8921,0.110465180629229,8921,0.0310960766926286
8931,4.34692850444156e-10,8931,0.0094274700970708,8931,0.162792656680552,8931,0.686294535841093,8931,0.110565344899858,8931,0.0309199920467327
8941,4.24748103510835e-10,8941,0.00934929281432489,8941,0.162643133362949,8941,0.686793891460376,8941,0.110372903268665,8941,0.0308407786689366
8951,4.17519871355363e-10,8951,0.00931969350777783,8951,0.162662904362888,8951,0.686877378550826,8951,0.110295495467911,8951,0.0308445276930766
8961,4.0605650762561e-10,8961,0.00927513856094283,8961,0.162419145040076,8961,0.687543772120029,8961,0.110039597516665,8961,0.0307223463562309
8971,3.96062841944735e-10,8971,0.0092501761124033,8971,0.162115408693724,8971,0.687954742913836,8971,0.110014778688399,8971,0.0306648931955749
8981,3.83877663812552e-10,8981,0.0091595309663542,8981,0.161986869999431,8981,0.688541859752708,8981,0.109746729508541,8981,0.0305650093890882
8991,3.74218574949743e-10,8991,0.00915983445945519,8991,0.161592709252592,8991,0.689131684889807,8991,0.109750365871078,8991,0.0303654051528499
9001,3.63711457911224e-10,9001,0.00906533454426978,9001,0.161513094450544,9001,0.689359356147952,9001,0.109786624549103,9001,0.0302755899444194
9011,3.55008650812012e-10,9011,0.00903239244771186,9011,0.16145690481733,9011,0.689686999132384,9011,0.109658130357942,9011,0.0301655728896239
9021,3.45648209256822e-10,9021,0.008999277113867,9021,0.161262686349858,9021,0.689992337243625,9021,0.109616412590577,9021,0.0301292863564239
9031,3.38121818065234e-10,9031,0.00894944528870273,9031,0.16116371308675,9031,0.690136699583083,9031,0.109639346876816,9031,0.0301107948265274
9041,3.25020184911263e-10,9041,0.00889794979789086,9041,0.160368319697348,9041,0.691836961130882,9041,0.109008477387414,9041,0.0298882916614455
9051,3.2054979664153e-10,9051,0.00886997445152279,9051,0.16039134088977,9051,0.691936275707707,9051,0.108934421773256,9051,0.029867986857194
9061,3.13081883348153e-10,9061,0.00884345175224378,9061,0.160439123817713,9061,0.692142413651437,9061,0.108698125497898,9061,0.0298768849676274
9071,3.07115652339787e-10,9071,0.00880441431626355,9071,0.160521727357172,9071,0.692498769456786,9071,0.108307416278712,9071,0.0298676722839512
9081,3.01618134779135e-10,9081,0.00876865810148149,9081,0.160265089795726,9081,0.693101045454563,9081,0.108045285645622,9081,0.0298199207009896
9091,2.88191382953741e-10,9091,0.0087303307583714,9091,0.160090814314416,9091,0.693488074552603,9091,0.107927795029399,9091,0.0297629850570183
9101,2.84521549557831e-10,9101,0.00869755445040514,9101,0.160015772995231,9101,0.693733804913277,9101,0.107877204718203,9101,0.0296756626383623
9111,2.81552898703547e-10,9111,0.00869224099372148,9111,0.159918017139449,9111,0.693880911825851,9111,0.107900080181977,9111,0.0296087495774487
9121,2.77247296045768e-10,9121,0.00863006126780909,9121,0.159823029873193,9121,0.694611332839735,9121,0.107393087628146,9121,0.0295424881138692
9131,2.69705084770934e-10,9131,0.00861226899860984,9131,0.159624866609001,9131,0.694893122224076,9131,0.107436654772266,9131,0.0294330871263417
9141,2.63815378260416e-10,9141,0.00855698335474867,9141,0.159648003372622,9141,0.694993843234862,9141,0.107363816480352,9141,0.0294373532935998
9151,2.58993381713409e-10,9151,0.00852597181986344,9151,0.159725442180472,9151,0.69533095671919,9151,0.107062807365963,9151,0.0293548216555177
9161,2.52561508400696e-10,9161,0.00852210343598398,9161,0.159521611003769,9161,0.696160589935526,9161,0.106574703570513,9161,0.0292209918016466
9171,2.44880491158844e-10,9171,0.0084695090794126,9171,0.159190946791247,9171,0.697008692627217,9171,0.106266283429908,9171,0.029064567827335
9181,2.39383634452094e-10,9181,0.00843763152705474,9181,0.159245836145807,9181,0.697249022608488,9181,0.10604074503134,9181,0.0290267644479275
9191,2.37712802407401e-10,9191,0.00843409550466202,9191,0.159048128755205,9191,0.697530742724123,9191,0.105996305730125,9191,0.0289907270481719
9201,2.33808142756469e-10,9201,0.00839861707466403,9201,0.158901410221605,9201,0.698035486539339,9201,0.105724333501044,9201,0.0289401524295399
9211,2.24128748288719e-10,9211,0.00834785412790992,9211,0.158722942041608,9211,0.698400297746142,9211,0.10569255331893,9211,0.0288363525412814
9221,2.18644769089981e-10,9221,0.00831291590903618,9221,0.158579908248461,9221,0.698920588691166,9221,0.105423610661086,9221,0.0287629762716062
9231,2.15552520768058e-10,9231,0.00831767695095755,9231,0.15827939536835,9231,0.69932088026862,9231,0.105397198533983,9231,0.0286848486625371
9241,2.11994187130534e-10,9241,0.00829564315663544,9241,0.157600443469905,9241,0.700344804130471,9241,0.105291191830991,9241,0.0284679172000038
9251,2.06054965089737e-10,9251,0.00827844115139652,9251,0.157532766391542,9251,0.700620524556819,9251,0.105159382114948,9251,0.0284088855792398
9261,2.01552679480309e-10,9261,0.00822519467692144,9261,0.157423977905674,9261,0.701290247157591,9261,0.104741330602097,9261,0.0283192494561646
9271,1.94517170980837e-10,9271,0.00816337764376776,9271,0.157402602160576,9271,0.702350321426878,9271,0.103954139713526,9271,0.0281295588607352
9281,1.89138941521338e-10,9281,0.0081428191551501,9281,0.157135492130667,9281,0.702892013837039,9281,0.103863188611509,9281,0.0279664860764954
9291,1.87342957192928e-10,9291,0.00813216179305274,9291,0.157059059097532,9291,0.703128644203939,9291,0.103727251955109,9291,0.0279528827630239
9301,1.8482004425466e-10,9301,0.00810895619459094,9301,0.156998092681856,9301,0.703434486281222,9301,0.103516432507497,9301,0.0279420321500146
9311,1.79251236289501e-10,9311,0.0080745330543552,9311,0.156847196441833,9311,0.703916265804461,9311,0.10324682841348,9311,0.0279151761066193
9321,1.75721566162391e-10,9321,0.00799410939730575,9321,0.15669737280008,9321,0.704402544992325,9321,0.103063335588999,9321,0.0278426370455679
9331,1.71177521312379e-10,9331,0.00796239513806808,9331,0.156719398376549,9331,0.704501556685007,9331,0.102993010861312,9331,0.0278236387678862
9341,1.67598145139715e-10,9341,0.00793182801025036,9341,0.156632629976,9341,0.704691319444029,9341,0.102935988317117,9341,0.0278082340850049
9351,1.64608350808129e-10,9351,0.00793922287004578,9351,0.156006273401101,9351,0.705348304630749,9351,0.103031955753694,9351,0.0276742431798017
9361,1.61137307391558e-10,9361,0.00789431332712976,9361,0.15576354789968,9361,0.705992091268481,9361,0.102787009608789,9361,0.0275630377347828
9371,1.59352118649751e-10,9371,0.00785196693476372,9371,0.155823263555864,9371,0.706262750107207,9371,0.102488414562767,9371,0.0275736046800465
9381,1.56391500725931e-10,9381,0.00782755079885174,9381,0.155466638742378,9381,0.706970245426036,9381,0.102338057283717,9381,0.0273975075926268
9391,1.52523401223829e-10,9391,0.00775427781340761,9391,0.155156507147809,9391,0.707886846590535,9391,0.10188201187597,9391,0.0273203564197555
9401,1.49864222294111e-10,9401,0.00773281261956812,9401,0.154854419588823,9401,0.708255399845562,9401,0.101935055589505,9401,0.027222312206678
9411,1.45641670104544e-10,9411,0.00770281707651344,9411,0.15400000748767,9411,0.709584883607543,9411,0.101706948134985,9411,0.0270053435476468
9421,1.42526842061156e-10,9421,0.00765689557591092,9421,0.153966502496976,9421,0.710014696109694,9421,0.101517558537738,9421,0.0268443471371549
9431,1.39568741192987e-10,9431,0.00763499561182429,9431,0.153779085099339,9431,0.71031882909096,9431,0.101477479878134,9431,0.0267896101801743
9441,1.36948458682141e-10,9441,0.00757848690572522,9441,0.153522964625392,9441,0.710889081222796,9441,0.101308468206459,9441,0.0267009989026788
9451,1.33326539405461e-10,9451,0.00754386543999911,9451,0.153073403225107,9451,0.711730595240977,9451,0.101094986530491,9451,0.0265571494300988
9461,1.29957901890012e-10,9461,0.00751851357830887,9461,0.152810344114793,9461,0.712264160801792,9461,0.10100435857856,9461,0.0264026227965884
9471,1.28690644727066e-10,9471,0.00746360616889854,9471,0.152696584694759,9471,0.712906579551986,9471,0.10068024033713,9471,0.0262529891185367
9481,1.26257677126359e-10,9481,0.00742568803743016,9481,0.152672982905219,9481,0.713383352956259,9481,0.100333783497596,9481,0.026184192477237
9491,1.22723113794653e-10,9491,0.00734365657970407,9491,0.152359708972621,9491,0.714267411489092,9491,0.0999632050569368,9491,0.0260660177789225
9501,1.19383455456505e-10,9501,0.00728634394507675,9501,0.152294691889474,9501,0.7145505345137,9501,0.099920547348684,9501,0.0259478821836821
9511,1.16348386219253e-10,9511,0.00726666832127695,9511,0.152008515208872,9511,0.71497118640023,9511,0.099897107952796,9511,0.0258565220004765
9521,1.1569824060236e-10,9521,0.00725586394469364,9521,0.151907490813471,9521,0.715084383261821,9521,0.0999129240294679,9521,0.025839337834848
9531,1.1240480674957e-10,9531,0.00721367729549226,9531,0.15164712170891,9531,0.715623702036282,9531,0.0997416734978167,9531,0.0257738253490949
9541,1.10381046903966e-10,9541,0.00716000920833515,9541,0.151513344717584,9541,0.716170439007269,9541,0.0994897646875967,9541,0.0256664422688332
9551,1.08609247029079e-10,9551,0.00712673483701841,9551,0.151555878896811,9551,0.716371488768705,9551,0.0992722498071339,9551,0.0256736475817224
9561,1.05978329162697e-10,9561,0.00712209557264323,9561,0.15158194128217,9561,0.716494679963504,9561,0.0992076269156546,9561,0.0255936561600495
9571,1.04651575580174e-10,9571,0.00708522789534615,9571,0.151668661490393,9571,0.716904587418913,9571,0.0987753479547427,9571,0.0255661751359544
9581,1.02714282860058e-10,9581,0.0070520609567329,9581,0.151456532390645,9581,0.717671923007246,9581,0.0983939243650179,9581,0.0254255591776444
9591,1.00662912402083e-10,9591,0.00704330928886537,9591,0.151268573540603,9591,0.717962264820863,9591,0.0983527403503938,9591,0.0253731118986116
9601,9.87683476010143e-11,9601,0.00701390216226491,9601,0.151009439825565,9601,0.718504421587815,9601,0.0981842551826249,9601,0.0252879811429611
9611,9.55099772714388e-11,9611,0.00697501250636367,9611,0.151039919812657,9611,0.718649445670552,9611,0.0980425366053583,9611,0.0252930853095596
9621,9.3210924387633e-11,9621,0.00696009287043327,9621,0.150840954082849,9621,0.718885261782357,9621,0.0980747080763211,9621,0.025238983094828
9631,9.16993476322242e-11,9631,0.00694942884780234,9631,0.150857987458119,9631,0.718966440282683,9631,0.0980050789062558,9631,0.0252210644134405
9641,8.8840964923939e-11,9641,0.0069068182174532,9641,0.150799390262334,9641,0.719278990688776,9641,0.097886404853756,9641,0.0251283958888405
9651,8.74623494528274e-11,9651,0.00690681821746272,9651,0.150799390262542,9651,0.719278990689767,9651,0.097886404853891,9651,0.0251283958888752
9661,8.53482729221708e-11,9661,0.00686868615288618,9661,0.150461419273937,9661,0.720033769748935,9661,0.097667022235952,9661,0.0249691025029417
9671,8.43656735443772e-11,9671,0.00684572608003791,9671,0.150081955339162,9671,0.720586484533096,9671,0.0976615725601791,9671,0.0248242614031591
9681,8.26066110291548e-11,9681,0.00678068033091779,9681,0.1496380621224,9681,0.721418225876213,9681,0.0974529049585487,9681,0.0247101266293132
9691,8.00621677816506e-11,9691,0.00676390694044091,9691,0.148654830714235,9691,0.722601511200405,9691,0.0974521856856685,9691,0.0245275653791888
9701,7.80975658920597e-11,9701,0.00669641598080849,9701,0.148754828690377,9701,0.723087594890589,9701,0.0969574682622071,9701,0.0245036920979208
9711,7.56477390960023e-11,9711,0.00668144154003945,9711,0.148300064681139,9711,0.723850004149997,9711,0.096900044440629,9711,0.0242684451125476
9721,7.51028406457827e-11,9721,0.00667164526786594,9721,0.14796078744285,9721,0.724575752130795,9721,0.0965988128828456,9721,0.0241930022005404
9731,7.4195885229531e-11,9731,0.00663462295302217,9731,0.147989975000416,9731,0.724718685923199,9731,0.0964589414041381,9731,0.0241977746450281
9741,7.22633126836933e-11,9741,0.00659073457864777,9741,0.147738863714127,9741,0.725277755986205,9741,0.0962160378182384,9741,0.0241766078305187
9751,6.96657959729245e-11,9751,0.00655571121324353,9751,0.14780295238321,9751,0.725592379267636,9751,0.0959413669405073,9751,0.0241075901257373
9761,6.84995215708344e-11,9761,0.00647787601069319,9761,0.147376490576876,9761,0.72648259861189,9761,0.0956645434536429,9761,0.0239984912783983
9771,6.70621282517106e-11,9771,0.006436608166879,9771,0.147283811355481,9771,0.727221952653683,9771,0.0951333794099767,9771,0.0239242483469185
9781,6.42308213644638e-11,9781,0.00638696994824492,9781,0.146750711964702,9781,0.728177181565131,9781,0.0948670962344678,9781,0.0238180402232239
9791,6.35485065217139e-11,9791,0.00636610898234026,9791,0.146753793004912,9791,0.728192469689778,9791,0.0948690879749795,9791,0.0238185402844412
9801,6.24694555773387e-11,9801,0.00636712725670008,9801,0.146656499706449,9801,0.728308945817183,9801,0.0948842625125334,9801,0.0237831646446643
9811,6.14567527906115e-11,9811,0.00634695040570813,9811,0.146673890508437,9811,0.728395310053942,9811,0.0948174349525105,9811,0.0237664140179456
9821,6.05844612519087e-11,9821,0.00632417662497015,9821,0.146508944232563,9821,0.728774937090679,9821,0.0947108053217757,9821,0.0236811366694279
9831,5.97734842240402e-11,9831,0.00632744645758801,9831,0.14622316696907,9831,0.729151740618109,9831,0.0947597743020667,9831,0.0235378715933935
9841,5.81561591418848e-11,9841,0.00628423812661713,9841,0.146184115169189,9841,0.72955727885847,9841,0.0945008193557634,9841,0.0234735484318045
9851,5.70810908378154e-11,9851,0.00626529188415113,9851,0.146224040466801,9851,0.729756533007595,9851,0.0942934942226491,9851,0.023460640361723
9861,5.50260421010892e-11,9861,0.00622650147317602,9861,0.146158450313255,9861,0.730029855447292,9861,0.0941736490224201,9861,0.0234115436888306
9871,5.4416639268754e-11,9871,0.00621355032280884,9871,0.146094751896229,9871,0.73031258977971,9871,0.0939777674195055,9871,0.0234013405273307
9881,5.33808980767283e-11,9881,0.00621689466392929,9881,0.145692898203917,9881,0.730705668502483,9881,0.0940283494049503,9881,0.023356189171339
9891,5.26701355139928e-11,9891,0.0061644871413867,9891,0.145419172115208,9891,0.731136057947195,9891,0.0940063214051619,9891,0.0232739613383779
9901,5.17675185093896e-11,9901,0.00616448714139226,9901,0.14541917211534,9901,0.731136057947855,9901,0.0940063214052468,9901,0.0232739613383989
9911,5.0915970852655e-11,9911,0.00615865335671002,9911,0.145042579987783,9911,0.731647634611572,9911,0.0939946961122722,9911,0.0231564358807474
9921,5.03153636005646e-11,9921,0.00613125911069834,9921,0.144873631865945,9921,0.731999467356608,9921,0.093885209454132,9921,0.0231104321623019
9931,4.92886090208788e-11,9931,0.00611589731934781,9931,0.144510652832644,9931,0.732573495648117,9931,0.0938042802709531,9931,0.0229956738796496
9941,4.83801963610588e-11,9941,0.00609780283005654,9941,0.144439340339553,9941,0.732814941504884,9941,0.0937579901396883,9941,0.0228899251374389
9951,4.76802821141115e-11,9951,0.00608925629138125,9951,0.144355671972269,9951,0.732993548934167,9951,0.0937036796039554,9951,0.0228578431505473
9961,4.53670865669841e-11,9961,0.00602237654329406,9961,0.14383177121967,9961,0.733949215696671,9961,0.093440488800924,9961,0.0227561476940731
9971,4.44073642986214e-11,9971,0.00600269920938328,9971,0.143834618593556,9971,0.733963745364297,9971,0.0934423386009047,9971,0.0227565981874524
9981,4.38815071565661e-11,9981,0.00597572280075662,9981,0.143778745410529,9981,0.734282794754214,9981,0.0932523965748611,9981,0.022710340415758
9991,4.26861971076175e-11,9991,0.00595827831113679,9991,0.143005450470191,9991,0.735158691380797,9991,0.0933636336352474,9991,0.0225139461599422

